Study of $B_c^+$ meson decays to charmonia plus multihadron final states

Four decay modes of the $B_c^+$ meson into a $J/\psi$ meson and multiple charged kaons or pions are studied using proton-proton collision data, collected with the~LHCb detector at centre-of-mass energies of 7, 8, and 13~TeV and corresponding to an integrated luminosity of $9$~fb$^{-1}$. The decay $B_c^+\to J/\psi K^+ K^- \pi^+ \pi^+ \pi^-$ is observed for the first time, and evidence for the $B_c^+\to J/\psi 4\pi^+ 3\pi^-$ decay is found. The decay $B_c^+\to J/\psi 3\pi^+ 2\pi^-$ is observedand and the previous observation of the $B_c^+\to\psi(2S) \pi^+ \pi^+ \pi^-$ decay is confirmed using the $\psi(2S) \to J/\psi \pi^+ \pi^-$ decay mode. Ratios of the branching fractions of these four $B_c^+$ decay channels are measured.

==> figs/Fig1a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 6.10662650612143,
  "fY1" : -14.634146142013,
  "fX2" : 6.46807228978931,
  "fY2" : 107.317073071007,
  "fXtoAbsPixelk" : -16894.9999252455,
  "fXtoPixelk" : -16894.9999252455,
  "fXtoPixel" : 2766.66666256885,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -6.56000001609325,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 6.10662650612143,
  "fPixeltoXk" : 6.10662650612143,
  "fPixeltoX" : 3.61445783667882e-4,
  "fAbsPixeltoYk" : 107.317073071007,
  "fPixeltoYk" : -14.634146142013,
  "fPixeltoY" : -0.152439024016274,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 6.15,
  "fUymin" : 0,
  "fUxmax" : 6.45,
  "fUymax" : 100,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 6.15,
      "fY1" : 0,
      "fX2" : 6.45,
      "fY2" : 100,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_122e11f0",
      "fTitle" : "A RooPlot of \"m123456cPVM*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 52,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 50,
        "fXmin" : 6.15,
        "fXmax" : 6.45,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -405,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 100,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 91.1536275328158, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[m_J5pi_rd]_Comp[pol]",
      "fTitle" : "Projection of Fit1D FitS_J5pi_rd_J5pi",
      "fLineColor" : 4,
      "fLineStyle" : 7,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 56,
      "fX" : [6.143994, 6.144, 6.15, 6.156, 6.162, 6.168, 6.174, 6.18, 6.186, 6.192, 6.198, 6.204, 6.21, 6.216, 6.222, 6.228, 6.234, 6.24, 6.246, 6.252, 6.258, 6.264, 6.27, 6.276, 6.282, 6.288, 6.294, 6.3, 6.306, 6.312, 6.318, 6.324, 6.33, 6.336, 6.342, 6.348, 6.354, 6.36, 6.366, 6.372, 6.378, 6.384, 6.39, 6.396, 6.402, 6.408, 6.414, 6.42, 6.426, 6.432, 6.438, 6.444, 6.45, 6.45, 6.456, 6.456006],
      "fY" : [0, 8.54010666928175, 8.54010666928175, 8.49016718426255, 8.44022769924336, 8.39028821422415, 8.34034872920495, 8.29040924418575, 8.24046975916655, 8.19053027414735, 8.14059078912815, 8.09065130410894, 8.04071181908975, 7.99077233407055, 7.94083284905135, 7.89089336403214, 7.84095387901295, 7.79101439399374, 7.74107490897454, 7.69113542395534, 7.64119593893614, 7.59125645391694, 7.54131696889774, 7.49137748387854, 7.44143799885934, 7.39149851384014, 7.34155902882094, 7.29161954380174, 7.24168005878254, 7.19174057376334, 7.14180108874413, 7.09186160372494, 7.04192211870574, 6.99198263368653, 6.94204314866733, 6.89210366364814, 6.84216417862894, 6.79222469360973, 6.74228520859053, 6.69234572357133, 6.64240623855213, 6.59246675353293, 6.54252726851373, 6.49258778349453, 6.44264829847533, 6.39270881345613, 6.34276932843692, 6.29282984341773, 6.24289035839853, 6.19295087337933, 6.14301138836012, 6.09307190334093, 6.04313241832172, 6.04313241832172, 6.04313241832172, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Norm[m_J5pi_rd]_Comp[pol]11",
        "fTitle" : "Projection of Fit1D FitS_J5pi_rd_J5pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.1127928,
          "fXmax" : 6.4872072,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 9.39411733620993,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 9.39411733620993,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_J5pi_rd_J5pi",
      "_ymin" : 0,
      "_ymax" : 8.54010666928175,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[m_J5pi_rd]_Comp[cb2]",
      "fTitle" : "Projection of Fit1D FitS_J5pi_rd_J5pi",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 250,
      "fX" : [6.15, 6.15, 6.156, 6.162, 6.168, 6.174, 6.18, 6.186, 6.192, 6.198, 6.204, 6.21, 6.216, 6.219, 6.222, 6.225, 6.228, 6.231, 6.2325, 6.234, 6.2355, 6.237, 6.2385, 6.24, 6.2415, 6.243, 6.24375, 6.2445, 6.24525, 6.246, 6.24675, 6.2475, 6.24825, 6.249, 6.24975, 6.2505, 6.250875, 6.25125, 6.251625, 6.252, 6.252375, 6.25275, 6.253125, 6.2535, 6.253875, 6.25425, 6.254625, 6.255, 6.255375, 6.25575, 6.2559375, 6.256125, 6.2563125, 6.2565, 6.2566875, 6.256875, 6.2570625, 6.25725, 6.2574375, 6.257625, 6.2578125, 6.258, 6.2581875, 6.258375, 6.2585625, 6.25875, 6.2589375, 6.259125, 6.2595, 6.259875, 6.26025, 6.260625, 6.261, 6.261375, 6.26175, 6.262125, 6.2625, 6.262875, 6.26325, 6.263625, 6.264, 6.26475, 6.2655, 6.265875, 6.26625, 6.266625, 6.267, 6.267375, 6.2675625, 6.26775, 6.2679375, 6.268125, 6.2683125, 6.2685, 6.2686875, 6.268875, 6.2690625, 6.26925, 6.2694375, 6.269625, 6.2698125, 6.27, 6.2701875, 6.270375, 6.2705625, 6.27075, 6.2709375, 6.271125, 6.2713125, 6.2715, 6.2716875, 6.271875, 6.2720625, 6.27225, 6.2724375, 6.272625, 6.2728125, 6.273, 6.2731875, 6.273375, 6.2735625, 6.27375, 6.2739375, 6.274125, 6.2743125, 6.2745, 6.2746875, 6.274875, 6.2750625, 6.27525, 6.2754375, 6.275625, 6.2758125, 6.276, 6.2761875, 6.276375, 6.2765625, 6.27675, 6.2769375, 6.277125, 6.2773125, 6.2775, 6.2776875, 6.277875, 6.2780625, 6.27825, 6.2784375, 6.278625, 6.2788125, 6.279, 6.2791875, 6.279375, 6.27975, 6.280125, 6.2805, 6.280875, 6.28125, 6.282, 6.28275, 6.2835, 6.283875, 6.28425, 6.284625, 6.285, 6.285375, 6.28575, 6.286125, 6.2865, 6.286875, 6.28725, 6.287625, 6.2878125, 6.288, 6.2881875, 6.288375, 6.2885625, 6.28875, 6.2889375, 6.289125, 6.2893125, 6.2895, 6.2896875, 6.289875, 6.2900625, 6.29025, 6.290625, 6.2908125, 6.291, 6.2911875, 6.291375, 6.2915625, 6.29175, 6.2919375, 6.292125, 6.2923125, 6.2925, 6.292875, 6.29325, 6.293625, 6.294, 6.294375, 6.29475, 6.295125, 6.2955, 6.295875, 6.29625, 6.296625, 6.297, 6.29775, 6.2985, 6.29925, 6.3, 6.30075, 6.3015, 6.30225, 6.303, 6.30375, 6.3045, 6.306, 6.3075, 6.309, 6.3105, 6.312, 6.315, 6.318, 6.321, 6.324, 6.33, 6.336, 6.342, 6.348, 6.354, 6.36, 6.366, 6.372, 6.378, 6.384, 6.39, 6.396, 6.402, 6.408, 6.414, 6.42, 6.426, 6.432, 6.438, 6.444, 6.45, 6.45, 6.45],
      "fY" : [0.242636650755844, 0, 0.264098578107574, 0.288814802127964, 0.317509633903605, 0.35112670064442, 0.390915409542598, 0.438560596137301, 0.496382207948052, 0.567652434474639, 0.657117532588125, 0.771892811648227, 0.923074993426903, 1.01758053332729, 1.12882455063661, 1.26120391951291, 1.42070545124575, 1.61566473968045, 1.72997504633474, 1.85799119404412, 2.00209480206496, 2.16522255693212, 2.3510319846405, 2.56412882236165, 2.81038390580255, 3.09738270467144, 3.25915464592373, 3.43507573549386, 3.62691653662251, 3.83674065253588, 4.06696593574906, 4.32044134206606, 4.60054421746789, 4.91130453338009, 5.25756503891132, 5.645189829619, 5.85669149154865, 6.0813389890432, 6.32028975916061, 6.57483460951146, 6.84641689744972, 7.136655044126, 7.44736906897362, 7.78061199407068, 8.13870717665971, 8.52429289593195, 8.94037586594686, 9.39039579607817, 9.87830370913868, 10.4086575045348, 10.6913702322237, 10.9867392883153, 11.2955618586762, 11.6187003812118, 11.9570891624206, 12.3117417989563, 12.6837595190633, 13.0743405776512, 13.4847908612074, 13.916535885465, 14.3711344006648, 14.8502938575329, 15.3558880330893, 15.8899771710594, 16.4536623118059, 17.0342336580667, 17.6275249491649, 18.233447604824, 19.4827320064999, 20.78096878055, 22.126697226462, 23.5181018279119, 24.9530024760061, 26.4288473767032, 27.9427088882091, 29.4912825121926, 31.0708892361396, 32.6774813932137, 34.3066521708647, 35.9536488604607, 37.6133898978364, 40.9492632505022, 44.2679273995312, 45.9053224486698, 47.519489414682, 49.1038290239439, 50.6516762353384, 52.1563457333117, 52.8904057110787, 53.6111790763946, 54.3178456571613, 55.0095930480925, 55.6856181532883, 56.3451287281683, 56.9873449166589, 57.6115007794888, 58.2168458094287, 58.8026464293005, 59.3681874685881, 59.912773614506, 60.4357308334144, 60.9364077585256, 61.4141770399081, 61.868436652879, 62.2986111609699, 62.7041529297607, 63.0845432879997, 63.4392936325669, 63.7679464739857, 64.0700764193534, 64.3452910897343, 64.5932319692469, 64.8135751832737, 65.0060322034285, 65.1703504771344, 65.3063139798888, 65.4137436885247, 65.4924979740186, 65.5424729126358, 65.5636025144598, 65.5558588685987, 65.5192522046239, 65.453830870051, 65.3596812239322, 65.2369274468873, 65.0857312681605, 64.9062916105396, 64.6988441542321, 64.463660821034, 64.2010491803728, 63.9113517790416, 63.5949453966665, 63.2522402291748, 62.8836790027392, 62.4897360208775, 62.0709161475799, 61.6277537295024, 61.1608114604766, 60.6706791916711, 60.1579726909547, 59.6233323550978, 59.0674218785807, 58.4909268828763, 57.8945535101634, 57.2790269854987, 56.6450901515349, 55.9935019799157, 55.3250360635068, 54.6404790936341, 53.9406293265025, 53.22629504295, 52.4982930056629, 51.004585887982, 49.4661533153944, 47.8896786230267, 46.2818356704447, 44.6492429261911, 41.3357437417891, 37.9994134467406, 34.6870614558759, 33.0533226631679, 31.441090929185, 29.8548545719025, 28.2987454995478, 26.7765288414458, 25.2915962526058, 23.8469627695142, 22.4452670585473, 21.0887748664744, 19.7793854549524, 18.5186407778906, 17.9068971971195, 17.3077371421903, 16.7212584206485, 16.1475390786284, 15.5866379352665, 15.0385951404948, 14.5034327539645, 13.9811553428631, 13.4717505964108, 12.9751899548476, 12.4914292507587, 12.0204093606252, 11.5620568645353, 11.1162847120404, 10.2620691059205, 9.85423918457525, 9.4660617486583, 9.09785031507228, 8.74834343819477, 8.41637382193898, 8.10086024027892, 7.80080023927805, 7.51526353670303, 7.24338604518844, 6.98436445353812, 6.50195054416472, 6.06263480614273, 5.66173076191819, 5.29514865453728, 4.95930883103758, 4.65106918061983, 4.36766411600791, 4.10665307491238, 3.86587690457973, 3.64342079901501, 3.43758270311402, 3.24684629403396, 2.9054061082748, 2.60988083237016, 2.35283602859102, 2.12823244239591, 1.93113040664431, 1.75746361162701, 1.60386447136407, 1.46752822984294, 1.34610641107934, 1.2376226802869, 1.0530368922899, 0.903172864314253, 0.780265825782966, 0.678539945483363, 0.593639425389282, 0.461766348376178, 0.366014711688579, 0.294856616094518, 0.240902793585032, 0.166645461514321, 0.119882276456373, 0.0890134345891995, 0.0678399713163165, 0.0528468129628081, 0.041940870963417, 0.0338235602126489, 0.0276605444716886, 0.0228993534041269, 0.0191644177324304, 0.0161944566330138, 0.0138039372409914, 0.0118586837050129, 0.0102600546233121, 0.00893444882222896, 0.00782620463317907, 0.0068927074946985, 0.00610096302116758, 0.00542516008066783, 0.00484491370343187, 0.0043439818916792, 0, 0.0043439818916792],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Norm[m_J5pi_rd]_Comp[cb2]12",
        "fTitle" : "Projection of Fit1D FitS_J5pi_rd_J5pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 252,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 250,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 72.1199627659058,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 72.1199627659058,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_J5pi_rd_J5pi",
      "_ymin" : 0,
      "_ymax" : 65.5636025144598,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[m_J5pi_rd]",
      "fTitle" : "Projection of Fit1D FitS_J5pi_rd_J5pi",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 242,
      "fX" : [6.143994, 6.144, 6.15, 6.156, 6.162, 6.168, 6.174, 6.18, 6.186, 6.192, 6.198, 6.204, 6.21, 6.216, 6.219, 6.222, 6.225, 6.228, 6.231, 6.2325, 6.234, 6.2355, 6.237, 6.2385, 6.24, 6.2415, 6.243, 6.24375, 6.2445, 6.24525, 6.246, 6.24675, 6.2475, 6.24825, 6.249, 6.24975, 6.2505, 6.250875, 6.25125, 6.251625, 6.252, 6.252375, 6.25275, 6.253125, 6.2535, 6.253875, 6.25425, 6.254625, 6.255, 6.255375, 6.25575, 6.256125, 6.2563125, 6.2565, 6.2566875, 6.256875, 6.2570625, 6.25725, 6.2574375, 6.257625, 6.2578125, 6.258, 6.2581875, 6.258375, 6.2585625, 6.25875, 6.259125, 6.2595, 6.259875, 6.26025, 6.260625, 6.261, 6.261375, 6.26175, 6.262125, 6.2625, 6.262875, 6.26325, 6.264, 6.26475, 6.2655, 6.265875, 6.26625, 6.266625, 6.267, 6.267375, 6.2675625, 6.26775, 6.2679375, 6.268125, 6.2683125, 6.2685, 6.2686875, 6.268875, 6.2690625, 6.26925, 6.2694375, 6.269625, 6.2698125, 6.27, 6.2701875, 6.270375, 6.2705625, 6.27075, 6.2709375, 6.271125, 6.2713125, 6.2715, 6.2716875, 6.271875, 6.2720625, 6.27225, 6.2724375, 6.272625, 6.2728125, 6.273, 6.2731875, 6.273375, 6.2735625, 6.27375, 6.2739375, 6.274125, 6.2743125, 6.2745, 6.2746875, 6.274875, 6.2750625, 6.27525, 6.2754375, 6.275625, 6.2758125, 6.276, 6.2761875, 6.276375, 6.2765625, 6.27675, 6.2769375, 6.277125, 6.2773125, 6.2775, 6.2776875, 6.277875, 6.2780625, 6.27825, 6.2784375, 6.278625, 6.2788125, 6.279, 6.2791875, 6.279375, 6.27975, 6.280125, 6.2805, 6.280875, 6.28125, 6.282, 6.28275, 6.2835, 6.283875, 6.28425, 6.284625, 6.285, 6.285375, 6.28575, 6.286125, 6.2865, 6.286875, 6.28725, 6.287625, 6.288, 6.288375, 6.28875, 6.2889375, 6.289125, 6.2895, 6.289875, 6.29025, 6.290625, 6.2908125, 6.291, 6.2911875, 6.291375, 6.2915625, 6.29175, 6.2919375, 6.292125, 6.2925, 6.292875, 6.29325, 6.293625, 6.294, 6.294375, 6.29475, 6.295125, 6.2955, 6.295875, 6.29625, 6.296625, 6.297, 6.29775, 6.2985, 6.29925, 6.3, 6.30075, 6.3015, 6.30225, 6.303, 6.30375, 6.3045, 6.306, 6.3075, 6.309, 6.3105, 6.312, 6.315, 6.318, 6.321, 6.324, 6.33, 6.336, 6.342, 6.348, 6.354, 6.36, 6.366, 6.372, 6.378, 6.384, 6.39, 6.396, 6.402, 6.408, 6.414, 6.42, 6.426, 6.432, 6.438, 6.444, 6.45, 6.45, 6.456, 6.456006],
      "fY" : [0, 8.7827433200376, 8.7827433200376, 8.75426576237012, 8.72904250137132, 8.70779784812776, 8.69147542984937, 8.68132465372834, 8.67903035530385, 8.6869124820954, 8.70824322360279, 8.74776883669707, 8.81260463073798, 8.91384732749745, 8.98338312488824, 9.06965739968796, 9.17706702605466, 9.31159881527789, 9.481588361203, 9.58341379660249, 9.69894507305706, 9.83056380982311, 9.98120669343547, 10.154531249889, 10.3551432163554, 10.5889134285415, 10.8634273561556, 11.0189568617805, 11.1886355157232, 11.3742338812245, 11.5778155615104, 11.8017984090962, 12.0490313797858, 12.3228918195602, 12.627409699845, 12.9674277697489, 13.3488101248291, 13.5571905689451, 13.7787168486259, 14.0145464009297, 14.2659700334668, 14.5344311035914, 14.8215480324539, 15.1291408394879, 15.4592625467712, 15.8142365115465, 16.1967010130051, 16.6096627652063, 17.0565614775239, 17.5413481727707, 18.0685807503531, 18.6435413163199, 18.950803277774, 19.2723811914027, 19.6092093637047, 19.9623013913335, 20.3327585025337, 20.7217789522148, 21.1306686268641, 21.5608530422149, 22.0138909485078, 22.4914897964691, 22.9955233631186, 23.5280518921818, 24.0901764240215, 24.6691871613755, 25.865279890319, 27.1114430741812, 28.4065586304177, 29.749165858516, 31.1374492421521, 32.5692286724327, 34.0419523553161, 35.5526926490083, 37.098145055178, 38.6746305613114, 40.2781015005718, 41.904151060409, 45.2046463517534, 48.5342772687917, 51.8466989821933, 53.4809728135182, 55.0920185617168, 56.673236953165, 58.2179629467457, 59.7195112269053, 60.4520105957655, 61.1712233521746, 61.8763293240344, 62.5665161060587, 63.2409806023477, 63.8989305683209, 64.5395861479046, 65.1621814018276, 65.7659658228607, 66.3502058338256, 66.9141862642064, 67.4572118012174, 67.978608411219, 68.4777247274233, 68.953933399899, 69.406632403963, 69.8352463031471, 70.239227463031, 70.6180572123632, 70.9712469480235, 71.2983391805355, 71.5989085169964, 71.8725625784704, 72.1189428490762, 72.3377254541961, 72.528621865444, 72.6913795302431, 72.8257824240906, 72.9316515238197, 73.0088452004067, 73.0572595301171, 73.0768285230343, 73.0675242682663, 73.0293569953846, 72.9623750519049, 72.8666647968792, 72.7423504109275, 72.5895936232938, 72.4085933567661, 72.1995852915518, 71.9628413494467, 71.6986690998788, 71.4074110896407, 71.0894440983588, 70.7451783219602, 70.3750564866177, 69.9795528958492, 69.5591724136447, 69.1144493866604, 68.6459465087277, 68.1542536310154, 67.6399865213921, 67.1037855766284, 66.5463144912044, 65.9682588865932, 65.3703249049735, 64.7532377714019, 64.1177403285312, 63.4645915480052, 62.7945650226895, 62.1084474439099, 61.4070370678714, 60.6911421754121, 59.9615795292181, 58.4647511937235, 56.9231974033222, 55.3436014931408, 53.7326373227452, 52.0969233606778, 48.7771817406484, 45.4346090099726, 42.1160145834805, 40.4791545729588, 38.8638016211622, 37.2744440460659, 35.7152137558975, 34.1898758799818, 32.7018220733281, 31.2540673724228, 29.8492504436422, 28.4896370337557, 27.17712640442, 25.9132605095444, 24.6992356560305, 23.5359163746548, 22.4238512187076, 21.8871282232704, 21.3632902032621, 20.3542035974329, 19.3963017853968, 18.4890559189983, 17.6317190950648, 17.2223285648126, 16.8325905199888, 16.462818477496, 16.1117509917116, 15.778220766549, 15.4611465759821, 15.1595259660743, 14.8724286545925, 14.3384083536139, 13.8528732264268, 13.4104362705911, 13.0064110085528, 12.6367076833582, 12.2977466420448, 11.9863857738134, 11.6998594913877, 11.4357272324785, 11.1918298443322, 10.9662525209538, 10.7572932072391, 10.5634355803453, 10.2157529589587, 9.91398524742669, 9.65069800802016, 9.41985198619765, 9.21650751481865, 9.03659828417394, 8.8767567082836, 8.73417803113507, 8.60651377674407, 8.49178761032424, 8.29471695107244, 8.13236805184199, 7.9969761420559, 7.8827653905015, 7.78537999915262, 7.62853717962991, 7.50781580043271, 7.41168796232906, 7.33276439730997, 7.20856758022006, 7.11186491014291, 7.03105658325653, 6.95994363496445, 6.89501099159174, 6.83416556457315, 6.77610876880318, 6.72000626804302, 6.66530559195626, 6.61163117126536, 6.55872172514674, 6.50639172073552, 6.45450698218034, 6.40296886807944, 6.35170377725915, 6.30065604805091, 6.24978306589322, 6.19905183640049, 6.14843654844079, 6.09791681704436, 6.0474764002134, 6.0474764002134, 6.0474764002134, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Norm[m_J5pi_rd]13",
        "fTitle" : "Projection of Fit1D FitS_J5pi_rd_J5pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 244,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 242,
          "fXmin" : 6.1127928,
          "fXmax" : 6.4872072,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 80.3845113753377,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 80.3845113753377,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_J5pi_rd_J5pi",
      "_ymin" : 0,
      "_ymax" : 73.0768285230343,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__m_J5pi_rd",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0,
      "fNpoints" : 50,
      "fX" : [6.153, 6.159, 6.165, 6.171, 6.177, 6.183, 6.189, 6.195, 6.201, 6.207, 6.213, 6.219, 6.225, 6.231, 6.237, 6.243, 6.249, 6.255, 6.261, 6.267, 6.273, 6.279, 6.285, 6.291, 6.297, 6.303, 6.309, 6.315, 6.321, 6.327, 6.333, 6.339, 6.345, 6.351, 6.357, 6.363, 6.369, 6.375, 6.381, 6.387, 6.393, 6.399, 6.405, 6.411, 6.417, 6.423, 6.429, 6.435, 6.441, 6.447],
      "fY" : [7, 7, 11, 12, 10, 9, 10, 8, 10, 8, 12, 11, 10, 9, 5, 10, 14, 16, 35, 49, 77, 61, 37, 17, 15, 5, 7, 5, 8, 5, 4, 6, 9, 6, 7, 5, 5, 10, 7, 9, 3, 6, 8, 8, 3, 8, 10, 6, 5, 8],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_10003003",
        "fTitle" : "Histogram of ds_1000_plot__m_J5pi_rd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 1.23056578250139,
          "fXmax" : 95.3575469315609,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 95.3575469315609,
        "fMinimum" : 1.23056578250139,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003],
      "fEXhigh" : [0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003],
      "fEYlow" : [2.58147045606626, 2.58147045606626, 3.26557940095131, 3.41526599430015, 3.10869443936164, 2.94346103725076, 3.10869443936164, 2.76838605646272, 3.10869443936164, 2.76838605646272, 3.41526599430015, 3.26557940095131, 3.10869443936164, 2.94346103725076, 2.15969114440678, 3.10869443936164, 3.69650031882412, 3.95780102940381, 5.88767477058538, 6.97602630329686, 8.75586817817742, 7.78877941552809, 6.05514266189532, 4.08218389934171, 3.82938009857506, 2.15969114440678, 2.58147045606626, 2.15969114440678, 2.76838605646272, 2.15969114440678, 1.91433918622288, 2.37993137929577, 2.94346103725076, 2.37993137929577, 2.58147045606626, 2.15969114440678, 2.15969114440678, 3.10869443936164, 2.58147045606626, 2.94346103725076, 1.63270468610957, 2.37993137929577, 2.76838605646272, 2.76838605646272, 1.63270468610957, 2.76838605646272, 3.10869443936164, 2.37993137929577, 2.15969114440678, 2.76838605646272],
      "fEYhigh" : [3.77028072043409, 3.77028072043409, 4.41652052316603, 4.55981905739127, 4.26694976100939, 4.11020413766764, 4.26694976100939, 3.94514151986907, 4.26694976100939, 3.94514151986907, 4.55981905739127, 4.41652052316603, 4.26694976100939, 4.11020413766764, 3.38247265214689, 4.26694976100939, 4.83038075568817, 5.08306556401624, 6.97240965830357, 8.04763434666193, 9.81297860268175, 8.85295233843901, 7.13755508118677, 5.20371938988384, 4.95873843272062, 3.38247265214689, 3.77028072043409, 3.38247265214689, 3.94514151986907, 3.38247265214689, 3.16275317226094, 3.58364154598457, 4.11020413766764, 3.58364154598457, 3.77028072043409, 3.38247265214689, 3.38247265214689, 4.26694976100939, 3.77028072043409, 4.11020413766764, 2.9181858328834, 3.58364154598457, 3.94514151986907, 3.94514151986907, 2.9181858328834, 3.94514151986907, 4.26694976100939, 3.58364154598457, 3.38247265214689, 3.94514151986907],
      "_yAxisLabel" : "Events \/ ( 0.006 )",
      "_ymin" : 0,
      "_ymax" : 86.8129786026818,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.006,
      "_nSigma" : 1,
      "_entries" : 633,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 8,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig1b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 6.10662650612143,
  "fY1" : -5.8536584568052,
  "fX2" : 6.46807228978931,
  "fY2" : 42.9268292284026,
  "fXtoAbsPixelk" : -16894.9999252455,
  "fXtoPixelk" : -16894.9999252455,
  "fXtoPixel" : 2766.66666256885,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -16.4000000402331,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 6.10662650612143,
  "fPixeltoXk" : 6.10662650612143,
  "fPixeltoX" : 3.61445783667882e-4,
  "fAbsPixeltoYk" : 42.9268292284026,
  "fPixeltoYk" : -5.8536584568052,
  "fPixeltoY" : -0.0609756096065098,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 6.15,
  "fUymin" : 0,
  "fUxmax" : 6.45,
  "fUymax" : 40,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 6.15,
      "fY1" : 0,
      "fX2" : 6.45,
      "fY2" : 40,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_1231b160",
      "fTitle" : "A RooPlot of \"m123456cPVM*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 52,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 50,
        "fXmin" : 6.15,
        "fXmax" : 6.45,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -504,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 40,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 32.6199186317763, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_zhGrHM_Norm[m_J2K3pi_rd]_Comp[pol_qDhfje]",
      "fTitle" : "Projection of Fit1D FitS_J2K3pi_rd_J2K3pi",
      "fLineColor" : 4,
      "fLineStyle" : 7,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 56,
      "fX" : [6.143994, 6.144, 6.15, 6.156, 6.162, 6.168, 6.174, 6.18, 6.186, 6.192, 6.198, 6.204, 6.21, 6.216, 6.222, 6.228, 6.234, 6.24, 6.246, 6.252, 6.258, 6.264, 6.27, 6.276, 6.282, 6.288, 6.294, 6.3, 6.306, 6.312, 6.318, 6.324, 6.33, 6.336, 6.342, 6.348, 6.354, 6.36, 6.366, 6.372, 6.378, 6.384, 6.39, 6.396, 6.402, 6.408, 6.414, 6.42, 6.426, 6.432, 6.438, 6.444, 6.45, 6.45, 6.456, 6.456006],
      "fY" : [0, 7.03470952798039, 7.03470952798039, 6.94740272937763, 6.86009593077488, 6.77278913217212, 6.68548233356936, 6.5981755349666, 6.51086873636386, 6.4235619377611, 6.33625513915834, 6.24894834055558, 6.16164154195283, 6.07433474335007, 5.98702794474731, 5.89972114614455, 5.81241434754181, 5.72510754893905, 5.63780075033629, 5.55049395173353, 5.46318715313078, 5.37588035452803, 5.28857355592527, 5.20126675732251, 5.11395995871976, 5.026653160117, 4.93934636151424, 4.85203956291148, 4.76473276430874, 4.67742596570598, 4.59011916710322, 4.50281236850047, 4.41550556989771, 4.32819877129495, 4.2408919726922, 4.15358517408945, 4.06627837548669, 3.97897157688393, 3.89166477828117, 3.80435797967843, 3.71705118107567, 3.62974438247291, 3.54243758387015, 3.4551307852674, 3.36782398666464, 3.28051718806188, 3.19321038945912, 3.10590359085638, 3.01859679225362, 2.93128999365086, 2.8439831950481, 2.75667639644535, 2.6693695978426, 2.6693695978426, 2.6693695978426, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_zhGrHM_Norm[m_J2K3pi_rd]_Comp[pol_qDhfje]17",
        "fTitle" : "Projection of Fit1D FitS_J2K3pi_rd_J2K3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.1127928,
          "fXmax" : 6.4872072,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 7.73818048077842,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 7.73818048077842,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_J2K3pi_rd_J2K3pi",
      "_ymin" : 0,
      "_ymax" : 7.03470952798039,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_zhGrHM_Norm[m_J2K3pi_rd]_Comp[cb2_dmBdRK]",
      "fTitle" : "Projection of Fit1D FitS_J2K3pi_rd_J2K3pi",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 245,
      "fX" : [6.15, 6.15, 6.156, 6.162, 6.168, 6.174, 6.18, 6.186, 6.192, 6.198, 6.204, 6.21, 6.216, 6.222, 6.228, 6.231, 6.234, 6.237, 6.24, 6.2415, 6.243, 6.2445, 6.246, 6.2475, 6.24825, 6.249, 6.24975, 6.2505, 6.25125, 6.252, 6.25275, 6.2535, 6.253875, 6.25425, 6.254625, 6.255, 6.255375, 6.25575, 6.256125, 6.2565, 6.256875, 6.2570625, 6.25725, 6.2574375, 6.257625, 6.2578125, 6.258, 6.2581875, 6.258375, 6.2585625, 6.25875, 6.2589375, 6.259125, 6.2593125, 6.2595, 6.2596875, 6.259875, 6.2600625, 6.26025, 6.2604375, 6.260625, 6.2608125, 6.261, 6.2611875, 6.261375, 6.2615625, 6.26175, 6.2619375, 6.262125, 6.2623125, 6.2625, 6.2626875, 6.262875, 6.2630625, 6.26325, 6.2634375, 6.263625, 6.2638125, 6.264, 6.264375, 6.26475, 6.265125, 6.2655, 6.267, 6.267375, 6.26775, 6.2679375, 6.268125, 6.2683125, 6.2685, 6.2686875, 6.268875, 6.2690625, 6.26925, 6.2694375, 6.269625, 6.2698125, 6.27, 6.2701875, 6.270375, 6.2705625, 6.27075, 6.2709375, 6.271125, 6.2713125, 6.2715, 6.2716875, 6.271875, 6.2720625, 6.27225, 6.2724375, 6.272625, 6.2728125, 6.273, 6.2731875, 6.273375, 6.2735625, 6.27375, 6.2739375, 6.274125, 6.2743125, 6.2745, 6.2746875, 6.274875, 6.2750625, 6.27525, 6.2754375, 6.275625, 6.2758125, 6.276, 6.2761875, 6.276375, 6.2765625, 6.27675, 6.2769375, 6.277125, 6.2773125, 6.2775, 6.2776875, 6.277875, 6.2780625, 6.27825, 6.2784375, 6.278625, 6.2788125, 6.279, 6.279375, 6.27975, 6.280125, 6.2805, 6.28125, 6.281625, 6.282, 6.282375, 6.28275, 6.2829375, 6.283125, 6.2833125, 6.2835, 6.2836875, 6.283875, 6.2840625, 6.28425, 6.2844375, 6.284625, 6.2848125, 6.285, 6.2851875, 6.285375, 6.2855625, 6.28575, 6.2859375, 6.286125, 6.2863125, 6.2865, 6.2866875, 6.286875, 6.2870625, 6.28725, 6.2874375, 6.287625, 6.2878125, 6.288, 6.2881875, 6.288375, 6.2885625, 6.28875, 6.2889375, 6.289125, 6.2893125, 6.2895, 6.2896875, 6.289875, 6.29025, 6.290625, 6.291, 6.291375, 6.29175, 6.292125, 6.2925, 6.292875, 6.29325, 6.293625, 6.294, 6.29475, 6.2955, 6.29625, 6.297, 6.29775, 6.2985, 6.29925, 6.3, 6.3015, 6.303, 6.3045, 6.306, 6.3075, 6.309, 6.312, 6.315, 6.318, 6.324, 6.33, 6.336, 6.342, 6.348, 6.354, 6.36, 6.366, 6.372, 6.378, 6.384, 6.39, 6.396, 6.402, 6.408, 6.414, 6.42, 6.426, 6.432, 6.438, 6.444, 6.45, 6.45, 6.45],
      "fY" : [0.0553151249540842, 0, 0.0592909442039892, 0.0638048220434496, 0.0689680095048594, 0.0749237724796905, 0.0818595707403485, 0.0900251730545491, 0.0997603432490491, 0.111538495026117, 0.126038067059026, 0.144264306741517, 0.167767933624716, 0.199062905951592, 0.24248886133984, 0.271043955620532, 0.306178073167475, 0.350313690854101, 0.407183091393057, 0.442146114106169, 0.482827426017332, 0.530674836856308, 0.587654124572329, 0.656498349283729, 0.696528712883667, 0.741114132878714, 0.791038675797289, 0.847272163921702, 0.911027623035876, 0.983841168925097, 1.06768516337988, 1.16513183686175, 1.21998133605387, 1.27959545489338, 1.34459263774228, 1.41570033548769, 1.49377971733127, 1.57985734280747, 1.67516617277103, 1.78119926808814, 1.89978096095177, 1.96446108934493, 2.03316244783779, 2.10625445723787, 2.18415207734582, 2.26732293534107, 2.35629582156961, 2.45167086632135, 2.55413179564376, 2.66446077500923, 2.78355649620255, 2.91245635833084, 3.05236385722204, 3.20468265573317, 3.36848031225306, 3.53855417582333, 3.71473257804957, 3.897078282042, 4.08564449496113, 4.28047425348207, 4.48159981408864, 4.68904205093143, 4.90280986407944, 5.12289960107873, 5.34929449480412, 5.58196412064884, 5.82086387614255, 6.06593448611875, 6.31710153656706, 6.57427504030458, 6.8373490375814, 7.10620123469893, 7.38069268366485, 7.66066750583468, 7.94595266239769, 8.23635777445278, 8.53167499528924, 8.8316789373366, 9.13612665607914, 9.75729417975159, 10.392886042265, 11.0403390384007, 11.6968288238028, 14.3484774184033, 14.999919791038, 15.6390919758223, 15.9528263156427, 16.2619870055575, 16.566068476997, 16.8645658094649, 17.156976103792, 17.4427998737855, 17.7215424509801, 17.9927153970426, 18.2558379182538, 18.51043827639, 18.7560551902544, 18.9922392220678, 19.2185541429147, 19.4345782714635, 19.6399057802263, 19.8341479637101, 20.0169344629232, 20.1879144408436, 20.3467577036358, 20.4931557626022, 20.626822832093, 20.7474967588572, 20.8549398786061, 20.948939795873, 21.0293100835871, 21.0958908991367, 21.1485495140733, 21.1871807549981, 21.2117073535823, 21.22208020409, 21.2182785272032, 21.2003099393824, 21.168210427441, 21.1220442284495, 21.0619036155337, 20.9879085905631, 20.9002064851654, 20.7989714719219, 20.6844039880132, 20.5567300739873, 20.4162006306997, 20.263090597847, 20.0976980578561, 19.9203432692173, 19.7313676336467, 19.5311326017396, 19.3200185220149, 19.0984234384904, 18.866761842084, 18.625463381327, 18.3749715379862, 18.1157422732922, 17.8482426505391, 17.572949439851, 17.290347710918, 17.0009294194727, 16.7051919932218, 16.4036369228611, 16.0967683636832, 15.7850917531474, 15.149334397221, 14.5003829620789, 13.8421920809473, 13.1786143536076, 11.8499888545787, 11.1918339077559, 10.5420251933655, 9.90344563762098, 9.27872007789307, 8.97229931451948, 8.67020373879135, 8.3726844245927, 8.07997490132762, 7.79229114286703, 7.50983161446151, 7.23277737540979, 6.96129223509443, 6.6955229598374, 6.43559952788804, 6.18163542973531, 5.93372801083476, 5.69195885375819, 5.45639419671059, 5.22708538531387, 5.00406935452986, 4.78736913758559, 4.57699439877116, 4.37294198700371, 4.17519650708964, 3.98373090567009, 3.79850706890108, 3.61947642899836, 3.44658057686727, 3.2797518781385, 3.11891409004028, 2.96543046906927, 2.82193335817969, 2.68771231587353, 2.56202202319368, 2.4441883646726, 2.33360057990316, 2.22970439181255, 2.13199597664159, 2.04001666109255, 1.95334824920323, 1.87160889583009, 1.79444945566104, 1.6526181767267, 1.52560096481879, 1.41149438770107, 1.30868293754131, 1.21578925489744, 1.13163398008249, 1.05520318175359, 0.985621787302923, 0.922131796007346, 0.864074325430874, 0.810874746880089, 0.71709988331178, 0.63747351734885, 0.569400915691722, 0.510841310939926, 0.460174148143117, 0.416101106222976, 0.377573456771715, 0.343737605053032, 0.287464776097178, 0.243012231306212, 0.207407269023533, 0.178535604348969, 0.154864548885492, 0.135263939742928, 0.105093002535863, 0.0833835351514385, 0.0673443743996196, 0.0458886165616385, 0.03275714827028, 0.024251167736471, 0.0184881984476966, 0.0144386609075679, 0.0115058800801034, 0.0093271930162086, 0.00767319786272744, 0.00639377977532929, 0.00538779601731083, 0.00458534552677093, 0.00393702825429521, 0.00340723562907597, 0.00296984388473272, 0.00260538214375921, 0.00229912953017044, 0.00203981137140843, 0.00181868996640874, 0.00162892024267037, 0.00146508637554903, 0.00132286402508256, 0.00119877106157603, 0, 0.00119877106157603],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_zhGrHM_Norm[m_J2K3pi_rd]_Comp[cb2_dmBdRK]18",
        "fTitle" : "Projection of Fit1D FitS_J2K3pi_rd_J2K3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 247,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 245,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 23.344288224499,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 23.344288224499,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_J2K3pi_rd_J2K3pi",
      "_ymin" : 0,
      "_ymax" : 21.22208020409,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_zhGrHM_Norm[m_J2K3pi_rd]",
      "fTitle" : "Projection of Fit1D FitS_J2K3pi_rd_J2K3pi",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 243,
      "fX" : [6.143994, 6.144, 6.15, 6.156, 6.162, 6.168, 6.174, 6.18, 6.186, 6.192, 6.198, 6.204, 6.21, 6.216, 6.222, 6.228, 6.231, 6.234, 6.237, 6.24, 6.2415, 6.243, 6.2445, 6.246, 6.2475, 6.24825, 6.249, 6.24975, 6.2505, 6.25125, 6.252, 6.25275, 6.2535, 6.253875, 6.25425, 6.254625, 6.255, 6.255375, 6.25575, 6.256125, 6.2565, 6.256875, 6.25725, 6.2574375, 6.257625, 6.2578125, 6.258, 6.2581875, 6.258375, 6.2585625, 6.25875, 6.2589375, 6.259125, 6.2593125, 6.2595, 6.2596875, 6.259875, 6.2600625, 6.26025, 6.2604375, 6.260625, 6.2608125, 6.261, 6.2611875, 6.261375, 6.2615625, 6.26175, 6.2619375, 6.262125, 6.2623125, 6.2625, 6.2626875, 6.262875, 6.2630625, 6.26325, 6.2634375, 6.263625, 6.264, 6.264375, 6.26475, 6.265125, 6.2655, 6.267, 6.267375, 6.26775, 6.2679375, 6.268125, 6.2683125, 6.2685, 6.2686875, 6.268875, 6.2690625, 6.26925, 6.2694375, 6.269625, 6.2698125, 6.27, 6.2701875, 6.270375, 6.2705625, 6.27075, 6.2709375, 6.271125, 6.2713125, 6.2715, 6.2716875, 6.271875, 6.2720625, 6.27225, 6.2724375, 6.272625, 6.2728125, 6.273, 6.2731875, 6.273375, 6.2735625, 6.27375, 6.2739375, 6.274125, 6.2743125, 6.2745, 6.2746875, 6.274875, 6.2750625, 6.27525, 6.2754375, 6.275625, 6.2758125, 6.276, 6.2761875, 6.276375, 6.2765625, 6.27675, 6.2769375, 6.277125, 6.2773125, 6.2775, 6.2776875, 6.277875, 6.2780625, 6.27825, 6.2784375, 6.278625, 6.2788125, 6.279, 6.279375, 6.27975, 6.280125, 6.2805, 6.28125, 6.281625, 6.282, 6.282375, 6.28275, 6.283125, 6.2833125, 6.2835, 6.2836875, 6.283875, 6.2840625, 6.28425, 6.2844375, 6.284625, 6.2848125, 6.285, 6.2851875, 6.285375, 6.2855625, 6.28575, 6.2859375, 6.286125, 6.2863125, 6.2865, 6.2866875, 6.286875, 6.2870625, 6.28725, 6.2874375, 6.287625, 6.2878125, 6.288, 6.2881875, 6.288375, 6.2885625, 6.28875, 6.2889375, 6.289125, 6.2893125, 6.2895, 6.2896875, 6.289875, 6.29025, 6.290625, 6.291, 6.291375, 6.29175, 6.292125, 6.2925, 6.292875, 6.29325, 6.293625, 6.294, 6.29475, 6.2955, 6.29625, 6.297, 6.29775, 6.2985, 6.29925, 6.3, 6.3015, 6.303, 6.3045, 6.306, 6.309, 6.312, 6.315, 6.318, 6.324, 6.33, 6.336, 6.342, 6.348, 6.354, 6.36, 6.366, 6.372, 6.378, 6.384, 6.39, 6.396, 6.402, 6.408, 6.414, 6.42, 6.426, 6.432, 6.438, 6.444, 6.45, 6.45, 6.456, 6.456006],
      "fY" : [0, 7.09002465293447, 7.09002465293447, 7.00669367358161, 6.92390075281833, 6.84175714167698, 6.76040610604905, 6.68003510570695, 6.6008939094184, 6.52332228101015, 6.44779363418445, 6.3749864076146, 6.30590584869435, 6.24210267697479, 6.18609085069891, 6.14221000748439, 6.12711170246372, 6.11859242070928, 6.11907463909453, 6.13229064033211, 6.14542696339453, 6.164281575655, 6.19030228684329, 6.22545487490862, 6.27247239996933, 6.30158941374392, 6.33526148391362, 6.37427267700685, 6.41959281530592, 6.47243492459475, 6.53433512065863, 6.60726576528807, 6.69379908894459, 6.74319191322404, 6.79734935715088, 6.85688986508711, 6.92254088791984, 6.99516359485075, 7.07578454541428, 7.16563670046516, 7.26621312086961, 7.37933813882056, 7.50726295079391, 7.57762662273765, 7.65279590538927, 7.73323842592819, 7.81948297470039, 7.9121296819958, 8.01186227386187, 8.119462915771, 8.23583029950798, 8.36200182417995, 8.49918098561481, 8.6487714466696, 8.80984076573315, 8.97718629184709, 9.15063635661699, 9.33025372315309, 9.51609159861588, 9.70819301968048, 9.90659024283072, 10.1113041422172, 10.3223436179088, 10.5397050174518, 10.7633715737209, 10.9933128621092, 11.2294842801466, 11.4718265526665, 11.7202652656584, 11.9747104319396, 12.2350560917601, 12.5011799514213, 12.7729430629309, 13.0501895476444, 13.3327463667511, 13.6204231413498, 13.9130120247299, 14.5120070106072, 15.1277178593669, 15.7578530469677, 16.3998493681907, 17.0508824786801, 19.6807043736299, 20.3266900713519, 20.9604055812236, 21.2714115835877, 21.5778439360461, 21.8791970700293, 22.1749660650408, 22.4646480219116, 22.7477434544488, 23.023757694187, 23.2922023027932, 23.5525964865481, 23.8044685072279, 24.047357083636, 24.280812777993, 24.5043993613836, 24.7176951524761, 24.9202943237825, 25.11180816981, 25.2918663315668, 25.4601179720308, 25.6162328973667, 25.7599026188768, 25.8908413509112, 26.0087869402191, 26.1135017225117, 26.2047733023223, 26.28241525258, 26.3462677306733, 26.3961980081535, 26.432100911622, 26.4538991727498, 26.4615436858012, 26.455013671458, 26.434316746181, 26.3994888967832, 26.3505943603354, 26.2877254099632, 26.2110020475363, 26.1205716046823, 26.0166082539824, 25.8993124326174, 25.7689101811352, 25.6256524003912, 25.4698140300821, 25.3016931526349, 25.1216100265398, 24.9299060535129, 24.7269426841495, 24.5131002669684, 24.2887768459876, 24.0543869121248, 23.8103601139115, 23.5571399331143, 23.295182330964, 23.0249543707546, 22.7469328226101, 22.4616027562208, 22.1694561273192, 21.870990363612, 21.5667069557949, 21.2571100591607, 20.9427051111685, 20.3014910803295, 19.6470829702747, 18.9834354142304, 18.314401011978, 16.9748621631238, 16.3112505413883, 15.6559851520852, 15.0119489214281, 14.3817666867875, 13.7677936727731, 13.4675460211181, 13.1721081603967, 12.8816960644798, 12.5965081986179, 12.3167256221099, 12.0425121443382, 11.7740145316248, 11.5113627622191, 11.25467032661, 11.0040345702531, 10.7595370757202, 10.5212440812163, 10.2892069323632, 10.0634625641229, 9.84403400972229, 9.63093093345152, 9.42415018422774, 9.22367636685733, 9.02948242798145, 8.8415302537561, 8.65977127639704, 8.48414708680962, 8.31459005062451, 8.15102392506996, 7.9948119666426, 7.84858651829669, 7.71163713853419, 7.58321850839801, 7.46265651242059, 7.34934039019482, 7.24271586464787, 7.14227911202058, 7.0475714590152, 6.95817470966955, 6.87370701884006, 6.79381924121468, 6.64653128736766, 6.51405740054709, 6.39449414851669, 6.28622602344426, 6.18787566588772, 6.09826371616009, 6.01637624291852, 5.94133817355518, 5.87239150734693, 5.80887736185779, 5.75022110839433, 5.64553289500068, 5.5549931792124, 5.47600722772993, 5.40653427315279, 5.34495376053064, 5.28996736878515, 5.24052636950854, 5.19577716796452, 5.11767763935797, 5.05139839491632, 4.99396673298295, 4.94326836865771, 4.85634330475029, 4.78251896824184, 4.71715610155604, 4.65746354150284, 4.54870098506211, 4.44826271816799, 4.35244993903143, 4.25938017113989, 4.16802383499702, 4.07778425556679, 3.98829876990014, 3.8993379761439, 3.81075175945375, 3.72243897709298, 3.63432972799968, 3.54637461212444, 3.45853802089648, 3.37079383054937, 3.28312257020564, 3.1955095189893, 3.10794340222779, 3.02041548222003, 2.93291891389353, 2.84544828142365, 2.75799926047044, 2.67056836890417, 2.67056836890417, 2.67056836890417, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_zhGrHM_Norm[m_J2K3pi_rd]19",
        "fTitle" : "Projection of Fit1D FitS_J2K3pi_rd_J2K3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 245,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 243,
          "fXmin" : 6.1127928,
          "fXmax" : 6.4872072,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 29.1076980543813,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 29.1076980543813,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_J2K3pi_rd_J2K3pi",
      "_ymin" : 0,
      "_ymax" : 26.4615436858012,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__m_J2K3pi_rd",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0,
      "fNpoints" : 50,
      "fX" : [6.153, 6.159, 6.165, 6.171, 6.177, 6.183, 6.189, 6.195, 6.201, 6.207, 6.213, 6.219, 6.225, 6.231, 6.237, 6.243, 6.249, 6.255, 6.261, 6.267, 6.273, 6.279, 6.285, 6.291, 6.297, 6.303, 6.309, 6.315, 6.321, 6.327, 6.333, 6.339, 6.345, 6.351, 6.357, 6.363, 6.369, 6.375, 6.381, 6.387, 6.393, 6.399, 6.405, 6.411, 6.417, 6.423, 6.429, 6.435, 6.441, 6.447],
      "fY" : [9, 6, 10, 7, 6, 6, 5, 7, 9, 5, 9, 3, 5, 14, 6, 3, 9, 5, 11, 21, 25, 20, 12, 6, 5, 4, 2, 4, 3, 4, 1, 3, 6, 4, 5, 5, 2, 2, 2, 1, 3, 5, 8, 6, 1, 7, 2, 2, 3, 3],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_10003005",
        "fTitle" : "Histogram of ds_1000_plot__m_J2K3pi_rd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0.155478401121105,
          "fXmax" : 34.15597271253,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 34.15597271253,
        "fMinimum" : 0.155478401121105,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003],
      "fEXhigh" : [0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003],
      "fEYlow" : [2.94346103725076, 2.37993137929577, 3.10869443936164, 2.58147045606626, 2.37993137929577, 2.37993137929577, 2.15969114440678, 2.58147045606626, 2.94346103725076, 2.15969114440678, 2.94346103725076, 1.63270468610957, 2.15969114440678, 3.69650031882412, 2.37993137929577, 1.63270468610957, 2.94346103725076, 2.15969114440678, 3.26557940095131, 4.54580699932335, 4.96633466721007, 4.43444798221412, 3.41526599430015, 2.37993137929577, 2.15969114440678, 1.91433918622288, 1.29181456018103, 1.91433918622288, 1.63270468610957, 1.91433918622288, 0.82724622097655, 1.63270468610957, 2.37993137929577, 1.91433918622288, 2.15969114440678, 2.15969114440678, 1.29181456018103, 1.29181456018103, 1.29181456018103, 0.82724622097655, 1.63270468610957, 2.15969114440678, 2.76838605646272, 2.37993137929577, 0.82724622097655, 2.58147045606626, 1.29181456018103, 1.29181456018103, 1.63270468610957, 1.63270468610957],
      "fEYhigh" : [4.11020413766764, 3.58364154598457, 4.26694976100939, 3.77028072043409, 3.58364154598457, 3.58364154598457, 3.38247265214689, 3.77028072043409, 4.11020413766764, 3.38247265214689, 4.11020413766764, 2.9181858328834, 3.38247265214689, 4.83038075568817, 3.58364154598457, 2.9181858328834, 4.11020413766764, 3.38247265214689, 4.41652052316603, 5.65518197118255, 6.06658917312032, 5.54651922951146, 4.55981905739127, 3.58364154598457, 3.38247265214689, 3.16275317226094, 2.63785962345524, 3.16275317226094, 2.9181858328834, 3.16275317226094, 2.29952655911586, 2.9181858328834, 3.58364154598457, 3.16275317226094, 3.38247265214689, 3.38247265214689, 2.63785962345524, 2.63785962345524, 2.63785962345524, 2.29952655911586, 2.9181858328834, 3.38247265214689, 3.94514151986907, 3.58364154598457, 2.29952655911586, 3.77028072043409, 2.63785962345524, 2.63785962345524, 2.9181858328834, 2.9181858328834],
      "_yAxisLabel" : "Events \/ ( 0.006 )",
      "_ymin" : 0,
      "_ymax" : 31.0665891731203,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.006,
      "_nSigma" : 1,
      "_entries" : 312,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 8,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig1c.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 6.10662650612143,
  "fY1" : -2.19512192130195,
  "fX2" : 6.46807228978931,
  "fY2" : 16.097560960651,
  "fXtoAbsPixelk" : -16894.9999252455,
  "fXtoPixelk" : -16894.9999252455,
  "fXtoPixel" : 2766.66666256885,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -43.7333334406217,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 6.10662650612143,
  "fPixeltoXk" : 6.10662650612143,
  "fPixeltoX" : 3.61445783667882e-4,
  "fAbsPixeltoYk" : 16.097560960651,
  "fPixeltoYk" : -2.19512192130195,
  "fPixeltoY" : -0.0228658536024412,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 6.15,
  "fUymin" : 0,
  "fUxmax" : 6.45,
  "fUymax" : 15,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 6.15,
      "fY1" : 0,
      "fX2" : 6.45,
      "fY2" : 15,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_12307b70",
      "fTitle" : "A RooPlot of \"mB*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 32,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 30,
        "fXmin" : 6.15,
        "fXmax" : 6.45,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 15,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 12.5423985958625, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_wRpGvw_Norm[m_J7pi_rd]_Comp[pol_HfZRXL]",
      "fTitle" : "Projection of Fit1D FitS_J7pi_rd_J7pi",
      "fLineColor" : 4,
      "fLineStyle" : 7,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 36,
      "fX" : [6.13999, 6.14, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.21, 6.22, 6.23, 6.24, 6.25, 6.26, 6.27, 6.28, 6.29, 6.3, 6.31, 6.32, 6.33, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.46, 6.46001],
      "fY" : [0, 1.09548466848905, 1.09548466848905, 1.08360617234325, 1.07172767619744, 1.05984918005163, 1.04797068390583, 1.03609218776002, 1.02421369161421, 1.01233519546841, 1.0004566993226, 0.988578203176795, 0.976699707030989, 0.964821210885182, 0.952942714739376, 0.94106421859357, 0.929185722447764, 0.917307226301957, 0.905428730156151, 0.893550234010345, 0.881671737864539, 0.869793241718733, 0.857914745572925, 0.846036249427119, 0.834157753281313, 0.822279257135507, 0.8104007609897, 0.798522264843894, 0.786643768698088, 0.774765272552282, 0.762886776406476, 0.751008280260669, 0.739129784114863, 0.739129784114863, 0.739129784114863, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_wRpGvw_Norm[m_J7pi_rd]_Comp[pol_HfZRXL]14",
        "fTitle" : "Projection of Fit1D FitS_J7pi_rd_J7pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.107988,
          "fXmax" : 6.492012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.20503313533796,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.20503313533796,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_J7pi_rd_J7pi",
      "_ymin" : 0,
      "_ymax" : 1.09548466848905,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_wRpGvw_Norm[m_J7pi_rd]_Comp[cb2_qbPOEY]",
      "fTitle" : "Projection of Fit1D FitS_J7pi_rd_J7pi",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 242,
      "fX" : [6.15, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.205, 6.21, 6.215, 6.22, 6.2225, 6.225, 6.2275, 6.23, 6.2325, 6.235, 6.2375, 6.23875, 6.24, 6.24125, 6.2425, 6.24375, 6.245, 6.24625, 6.246875, 6.2475, 6.248125, 6.24875, 6.249375, 6.25, 6.250625, 6.25125, 6.251875, 6.2525, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.25796875, 6.258125, 6.25828125, 6.2584375, 6.25859375, 6.25875, 6.25890625, 6.2590625, 6.25921875, 6.259375, 6.25953125, 6.2596875, 6.25984375, 6.26, 6.2603125, 6.260625, 6.2609375, 6.26125, 6.2615625, 6.261875, 6.2621875, 6.2625, 6.2628125, 6.263125, 6.2634375, 6.26375, 6.2640625, 6.264375, 6.265, 6.265625, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26859375, 6.26875, 6.26890625, 6.2690625, 6.26921875, 6.269375, 6.26953125, 6.2696875, 6.26984375, 6.27, 6.27015625, 6.2703125, 6.27046875, 6.270625, 6.27078125, 6.2709375, 6.27109375, 6.27125, 6.27140625, 6.2715625, 6.27171875, 6.271875, 6.27203125, 6.2721875, 6.27234375, 6.2725, 6.27265625, 6.2728125, 6.27296875, 6.273125, 6.27328125, 6.2734375, 6.27359375, 6.27375, 6.27390625, 6.2740625, 6.27421875, 6.274375, 6.27453125, 6.2746875, 6.27484375, 6.275, 6.27515625, 6.2753125, 6.27546875, 6.275625, 6.27578125, 6.2759375, 6.27609375, 6.27625, 6.27640625, 6.2765625, 6.27671875, 6.276875, 6.27703125, 6.2771875, 6.27734375, 6.2775, 6.27765625, 6.2778125, 6.27796875, 6.278125, 6.27828125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.28125, 6.281875, 6.2825, 6.2828125, 6.283125, 6.2834375, 6.28375, 6.2840625, 6.284375, 6.2846875, 6.285, 6.2853125, 6.285625, 6.2859375, 6.28625, 6.2865625, 6.286875, 6.2871875, 6.2875, 6.2878125, 6.288125, 6.2884375, 6.28875, 6.2890625, 6.289375, 6.28953125, 6.2896875, 6.28984375, 6.29, 6.29015625, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.295625, 6.29625, 6.296875, 6.2975, 6.298125, 6.29875, 6.299375, 6.3, 6.300625, 6.30125, 6.3025, 6.30375, 6.305, 6.30625, 6.3075, 6.31, 6.3125, 6.315, 6.3175, 6.32, 6.325, 6.33, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.45],
      "fY" : [0.0315443690251811, 0, 0.0359199987413955, 0.0414277172693932, 0.0485281541564265, 0.0579557256032151, 0.0709483957503755, 0.0794181839094344, 0.08974678366911, 0.102564568495972, 0.118807468689365, 0.128636358564354, 0.139920375687522, 0.152982162486282, 0.168242925578939, 0.186262014303291, 0.207796796194572, 0.23389588522186, 0.249099526240907, 0.266049199478938, 0.285040978232956, 0.306439013309481, 0.330695742335925, 0.358379606143409, 0.3902136891664, 0.407968358073575, 0.427130579154921, 0.447862655074702, 0.470351854637491, 0.494815283493688, 0.521505920978311, 0.550720157941221, 0.582807283845525, 0.618181529580886, 0.657337495729634, 0.700870115435726, 0.724497286855978, 0.74950076449332, 0.775996134868138, 0.804111814219228, 0.833990836833791, 0.865792946089438, 0.89969704898007, 0.935904109117351, 0.974640571247566, 1.01616243336816, 1.06076011214972, 1.10876428570781, 1.16055294774706, 1.21655997275998, 1.27728557893335, 1.30959541533811, 1.34330919160817, 1.37851432167499, 1.41530536681845, 1.45378476465681, 1.49406364779767, 1.53626276513571, 1.58051352095497, 1.62695914958497, 1.67575604645484, 1.7270752801019, 1.7811043141578, 1.83792453378223, 1.89627682906353, 2.0164080582373, 2.14104858667378, 2.27010546271672, 2.40346032359148, 2.54096856938744, 2.68245868312209, 2.82773171152719, 2.97656092037851, 3.12869163715011, 3.28384129252916, 3.44169967088442, 3.60192937813166, 3.76416653361034, 3.92802169059409, 4.258907532812, 4.59100953332746, 4.92043872759627, 5.08286720552132, 5.24306342573047, 5.40048633904206, 5.55459046994863, 5.70482898549204, 5.85065686389334, 5.9915341379161, 6.05994975012605, 6.12692918648667, 6.19240784194463, 6.25632204689795, 6.31860916981223, 6.37920771902729, 6.43805744352375, 6.49509943241958, 6.55027621296725, 6.60353184682454, 6.65481202437214, 6.70406415685881, 6.75123746615394, 6.79628307189205, 6.83915407580274, 6.8798056430212, 6.91819508018225, 6.95428191010782, 6.98802794290479, 7.01939734329871, 7.0483566940371, 7.0748750552054, 7.09892401930774, 7.1204777619764, 7.13951308818244, 7.15600947383128, 7.16994910263996, 7.1813168982026, 7.1901005511635, 7.19629054142926, 7.19988015536379, 7.20086549792289, 7.19924549969739, 7.19502191884741, 7.18819933792257, 7.17878515557631, 7.16678957319511, 7.15222557647676, 7.13510891200406, 7.11545805887298, 7.09329419544717, 7.06864116132216, 7.04152541459523, 7.01197598454788, 6.98002441985953, 6.94570473248168, 6.90905333731229, 6.87010898782016, 6.8289127077786, 6.78550771927633, 6.73993936718379, 6.69225504025717, 6.64250408907346, 6.59073774099661, 6.53700901237742, 6.48137261819874, 6.4238848793811, 6.36460362796799, 6.30358811041393, 6.24089888920098, 6.17659774301161, 6.11074756568717, 6.04341226420388, 5.97465665589356, 5.83314771978678, 5.68675357209011, 5.53601497107593, 5.38147733136503, 5.22368748827543, 5.0631905400391, 4.90052679270688, 4.5708187350979, 4.23868242937504, 3.90798969820092, 3.74430996939717, 3.58229701138469, 3.4223372136656, 3.26479127521689, 3.10999331200804, 2.95825019269736, 2.80984109763934, 2.66501729435647, 2.52400212081659, 2.38699116624134, 2.25415263774434, 2.12562789987863, 2.00153217316558, 1.88195537687394, 1.76696310073489, 1.65659768989539, 1.55087942722278, 1.44980779708268, 1.35336281489399, 1.26150640710691, 1.17418382675073, 1.09132509032668, 1.05192273157658, 1.01439754439501, 0.978640429596833, 0.944548322712782, 0.91202529210499, 0.880981969250806, 0.823006724921916, 0.770020330018008, 0.721496792982411, 0.676975349260975, 0.636051210566847, 0.598367784337602, 0.56361010557127, 0.531499272513111, 0.501787716777788, 0.474255169680729, 0.448705211540915, 0.424962310822898, 0.402869276231823, 0.382285058058369, 0.363082845807884, 0.328378706641608, 0.297969583036891, 0.271210241549918, 0.247568452439371, 0.226602545060519, 0.207943918897929, 0.191283312111931, 0.176359942952455, 0.162952864943588, 0.150874040602841, 0.130081108010735, 0.112947595085965, 0.0987016949453658, 0.0867591243771355, 0.0766720228582419, 0.0607505546995317, 0.048956824898015, 0.0400340223463567, 0.0331582379900683, 0.0277739520636841, 0.0200571496845979, 0.0149580728413317, 0.00896545959772049, 0.00579440802548857, 0.00396066581414834, 0.0028269112873297, 0.00208834707374828, 0.00158660751268804, 0.00123380839522852, 9.78491022571435e-4, 7.89151253161667e-4, 6.45761457300455e-4, 5.35172636504846e-4, 4.4850746664572e-4, 0, 4.4850746664572e-4],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_wRpGvw_Norm[m_J7pi_rd]_Comp[cb2_qbPOEY]15",
        "fTitle" : "Projection of Fit1D FitS_J7pi_rd_J7pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 244,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 242,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 7.92095204771517,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 7.92095204771517,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_J7pi_rd_J7pi",
      "_ymin" : 0,
      "_ymax" : 7.20086549792289,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_wRpGvw_Norm[m_J7pi_rd]",
      "fTitle" : "Projection of Fit1D FitS_J7pi_rd_J7pi",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 243,
      "fX" : [6.13999, 6.14, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.205, 6.21, 6.215, 6.22, 6.2225, 6.225, 6.2275, 6.23, 6.2325, 6.235, 6.2375, 6.23875, 6.24, 6.24125, 6.2425, 6.24375, 6.245, 6.24625, 6.246875, 6.2475, 6.248125, 6.24875, 6.249375, 6.25, 6.250625, 6.25125, 6.251875, 6.2525, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.25796875, 6.258125, 6.25828125, 6.2584375, 6.25859375, 6.25875, 6.25890625, 6.2590625, 6.25921875, 6.259375, 6.25953125, 6.2596875, 6.25984375, 6.26, 6.2603125, 6.260625, 6.2609375, 6.26125, 6.2615625, 6.261875, 6.2621875, 6.2625, 6.2628125, 6.263125, 6.2634375, 6.26375, 6.2640625, 6.264375, 6.265, 6.265625, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26859375, 6.26875, 6.26890625, 6.2690625, 6.26921875, 6.269375, 6.26953125, 6.2696875, 6.26984375, 6.27, 6.27015625, 6.2703125, 6.27046875, 6.270625, 6.27078125, 6.2709375, 6.27109375, 6.27125, 6.27140625, 6.2715625, 6.27171875, 6.271875, 6.27203125, 6.2721875, 6.27234375, 6.2725, 6.27265625, 6.2728125, 6.27296875, 6.273125, 6.27328125, 6.2734375, 6.27359375, 6.27375, 6.27390625, 6.2740625, 6.27421875, 6.274375, 6.27453125, 6.2746875, 6.27484375, 6.275, 6.27515625, 6.2753125, 6.27546875, 6.275625, 6.27578125, 6.2759375, 6.27609375, 6.27625, 6.27640625, 6.2765625, 6.27671875, 6.276875, 6.27703125, 6.2771875, 6.27734375, 6.2775, 6.27765625, 6.2778125, 6.27796875, 6.278125, 6.27828125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.28125, 6.281875, 6.2825, 6.2828125, 6.283125, 6.2834375, 6.28375, 6.2840625, 6.284375, 6.2846875, 6.285, 6.2853125, 6.285625, 6.2859375, 6.28625, 6.2865625, 6.286875, 6.2871875, 6.2875, 6.2878125, 6.288125, 6.2884375, 6.28875, 6.2890625, 6.289375, 6.28953125, 6.2896875, 6.28984375, 6.29, 6.29015625, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.295625, 6.29625, 6.296875, 6.2975, 6.298125, 6.29875, 6.299375, 6.3, 6.30125, 6.3025, 6.30375, 6.305, 6.30625, 6.3075, 6.31, 6.3125, 6.315, 6.3175, 6.32, 6.325, 6.33, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.46, 6.46001],
      "fY" : [0, 1.12702903751423, 1.12702903751423, 1.11952617108464, 1.11315539346683, 1.10837733420806, 1.10592640950904, 1.1070405835104, 1.10957112359655, 1.11396047528332, 1.12083901203728, 1.13114266415777, 1.13800192999631, 1.14631632308303, 1.15640848584533, 1.16869962490154, 1.18374908958944, 1.20231424744427, 1.22544371243511, 1.23916254143593, 1.25462740265573, 1.27213436939153, 1.29204759244982, 1.31481950945804, 1.3410185612473, 1.37136783225207, 1.38838009515013, 1.40679991022236, 1.42678958013303, 1.44853637368671, 1.47225739653379, 1.4982056280093, 1.5266774589631, 1.55802217885829, 1.59265401858454, 1.63106757872417, 1.67385779242115, 1.69711376083685, 1.72174603546963, 1.74787020283989, 1.77561467918643, 1.80512249879643, 1.83655340504752, 1.8700863049336, 1.90592216206632, 1.94428742119198, 1.98543808030802, 2.02966455608502, 2.07729752663856, 2.12871498567326, 2.18435080768161, 2.24470521085043, 2.27682944575291, 2.31035762052069, 2.34537714908523, 2.38198259272641, 2.4202763890625, 2.46036967070108, 2.50238318653684, 2.54644834085383, 2.59270836798155, 2.64131966334913, 2.69245329549392, 2.74629672804754, 2.80293134616969, 2.86109803994871, 2.98085806611792, 3.10512739154985, 3.23381306458823, 3.36679672245844, 3.50393376524984, 3.64505267597994, 3.78995450138048, 3.93841250722724, 4.09017202099429, 4.24495047336878, 4.40243764871948, 4.56229615296217, 4.72416210543629, 4.88764605941548, 5.21778949562428, 5.54914909013063, 5.87783587839033, 6.03989315331082, 6.19971817051541, 6.35676988082245, 6.51050280872446, 6.66037012126331, 6.80582679666005, 6.94633286767826, 7.01456287838593, 7.08135671324427, 7.14664976719995, 7.21037837065099, 7.272479892063, 7.33289283977578, 7.39155696276996, 7.44841335016351, 7.5034045292089, 7.55647456156392, 7.60756913760923, 7.65663566859363, 7.70362337638648, 7.74848338062231, 7.79116878303072, 7.8316347487469, 7.86983858440568, 7.90573981282897, 7.93930024412366, 7.97048404301531, 7.99925779225141, 8.02559055191744, 8.0494539145175, 8.07082205568388, 8.08967178038764, 8.1059825645342, 8.1197365918406, 8.13091878590096, 8.13951683735959, 8.14552122612307, 8.14892523855533, 8.14972497961214, 8.14791937988437, 8.14351019753211, 8.13650201510499, 8.12690223125645, 8.11472104737297, 8.09997144915235, 8.08266918317737, 8.06283272854401, 8.04048326361592, 8.01564462798864, 7.98834327975943, 7.9586082482098, 7.92647108201917, 7.89196579313904, 7.85512879646737, 7.81599884547296, 7.77461696392912, 7.73102637392458, 7.68527242032976, 7.63740249190086, 7.58746593921487, 7.53551398963575, 7.48159965951428, 7.42577766383332, 7.3681043235134, 7.30863747059801, 7.24743635154168, 7.18456152882644, 7.1200747811348, 7.05403900230808, 6.98651809932251, 6.91757688950991, 6.77569675039858, 6.62893139969735, 6.47782159567862, 6.32291275296316, 6.164751706869, 6.00388355562812, 5.84084860529133, 5.51039814167325, 5.17751942994127, 4.84608429275804, 4.68203336094973, 4.5196491999327, 4.35931819920905, 4.20140105775579, 4.04623189154237, 3.89411756922714, 3.74533727116456, 3.60014226487714, 3.4587558883327, 3.3213737307529, 3.18816399925134, 3.05926805838107, 2.93480112866347, 2.81485312936726, 2.69948965022366, 2.58875303637961, 2.48266357070244, 2.38122073755779, 2.28440455236453, 2.1921769415729, 2.10448315821217, 2.02125321878355, 1.98166525853118, 1.94395446984733, 1.90801175354688, 1.87373404516055, 1.84102541305047, 1.80979648869401, 1.75145004136057, 1.6980924434521, 1.64919770341195, 1.60430505668596, 1.56300971498727, 1.52495508575347, 1.48982620398258, 1.45734416791987, 1.42726140917999, 1.39935765907837, 1.373436497934, 1.34932239421143, 1.3268581566158, 1.30590273543779, 1.28632932018275, 1.25088277500736, 1.21973124539353, 1.19222949789744, 1.16784530277778, 1.14613698938981, 1.12673595721811, 1.109332944423, 1.09366716925441, 1.06669645488657, 1.04441871027624, 1.02580038533324, 1.01006967317442, 0.996642290587964, 0.985070377050844, 0.966179284855682, 0.951415931017715, 0.939523504429604, 0.929678096036864, 0.921324186074029, 0.90766813562204, 0.89662981070587, 0.878758701316453, 0.863709153598414, 0.849996915241268, 0.836984664568643, 0.824367604209255, 0.811987368502388, 0.799756073239123, 0.787622259720659, 0.775554423805443, 0.763532537863776, 0.751543452897174, 0.739578291581508, 0.739578291581508, 0.739578291581508, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_wRpGvw_Norm[m_J7pi_rd]16",
        "fTitle" : "Projection of Fit1D FitS_J7pi_rd_J7pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 245,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 243,
          "fXmin" : 6.107988,
          "fXmax" : 6.492012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 8.96469747757335,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 8.96469747757335,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_J7pi_rd_J7pi",
      "_ymin" : 0,
      "_ymax" : 8.14972497961214,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__m_J7pi_rd",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0,
      "fNpoints" : 30,
      "fX" : [6.155, 6.165, 6.175, 6.185, 6.195, 6.205, 6.215, 6.225, 6.235, 6.245, 6.255, 6.265, 6.275, 6.285, 6.295, 6.305, 6.315, 6.325, 6.335, 6.345, 6.355, 6.365, 6.375, 6.385, 6.395, 6.405, 6.415, 6.425, 6.435, 6.445],
      "fY" : [2, 1, 0, 0, 0, 3, 2, 1, 1, 1, 3, 8, 5, 3, 1, 1, 1, 2, 1, 0, 1, 0, 1, 2, 1, 0, 1, 1, 0, 1],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_10003004",
        "fTitle" : "Histogram of ds_1000_plot__m_J7pi_rd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 13.139655671856,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 13.139655671856,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005],
      "fEXhigh" : [0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005],
      "fEYlow" : [1.29181456018103, 0.82724622097655, 0, 0, 0, 1.63270468610957, 1.29181456018103, 0.82724622097655, 0.82724622097655, 0.82724622097655, 1.63270468610957, 2.76838605646272, 2.15969114440678, 1.63270468610957, 0.82724622097655, 0.82724622097655, 0.82724622097655, 1.29181456018103, 0.82724622097655, 0, 0.82724622097655, 0, 0.82724622097655, 1.29181456018103, 0.82724622097655, 0, 0.82724622097655, 0.82724622097655, 0, 0.82724622097655],
      "fEYhigh" : [2.63785962345524, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.9181858328834, 2.63785962345524, 2.29952655911586, 2.29952655911586, 2.29952655911586, 2.9181858328834, 3.94514151986907, 3.38247265214689, 2.9181858328834, 2.29952655911586, 2.29952655911586, 2.29952655911586, 2.63785962345524, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.29952655911586, 2.63785962345524, 2.29952655911586, 1.14787446444932, 2.29952655911586, 2.29952655911586, 1.14787446444932, 2.29952655911586],
      "_yAxisLabel" : "Events \/ ( 0.01 )",
      "_ymin" : 0,
      "_ymax" : 11.9451415198691,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00999999999999999,
      "_nSigma" : 1,
      "_entries" : 44,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 8,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 6.10662650612143,
  "fY1" : -7.3170730710065,
  "fX2" : 6.46807228978931,
  "fY2" : 53.6585365355033,
  "fXtoAbsPixelk" : -16894.9999252455,
  "fXtoPixelk" : -16894.9999252455,
  "fXtoPixel" : 2766.66666256885,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -13.1200000321865,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 6.10662650612143,
  "fPixeltoXk" : 6.10662650612143,
  "fPixeltoX" : 3.61445783667882e-4,
  "fAbsPixeltoYk" : 53.6585365355033,
  "fPixeltoYk" : -7.3170730710065,
  "fPixeltoY" : -0.0762195120081372,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 6.15,
  "fUymin" : 0,
  "fUxmax" : 6.45,
  "fUymax" : 50,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 6.15,
      "fY1" : 0,
      "fX2" : 6.45,
      "fY2" : 50,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_11142b40",
      "fTitle" : "A RooPlot of \"m1234cPVMJ*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 32,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 30,
        "fXmin" : 6.15,
        "fXmax" : 6.45,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 50,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 23.313905359378, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_Int[mpsi_P3pi_rd|aux2_rng2_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]_Norm[m_P3pi_rd,mpsi_P3pi_rd]_Comp[pol2]",
      "fTitle" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
      "fLineColor" : 4,
      "fLineStyle" : 7,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 36,
      "fX" : [6.13999, 6.14, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.21, 6.22, 6.23, 6.24, 6.25, 6.26, 6.27, 6.28, 6.29, 6.3, 6.31, 6.32, 6.33, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.46, 6.46001],
      "fY" : [0, 3.02743048955612, 3.02743048955612, 2.99328600033836, 2.95914151112061, 2.92499702190285, 2.8908525326851, 2.85670804346734, 2.82256355424958, 2.78841906503183, 2.75427457581407, 2.72013008659631, 2.68598559737856, 2.6518411081608, 2.61769661894304, 2.58355212972529, 2.54940764050753, 2.51526315128977, 2.48111866207202, 2.44697417285426, 2.41282968363651, 2.37868519441875, 2.34454070520099, 2.31039621598324, 2.27625172676548, 2.24210723754773, 2.20796274832997, 2.17381825911221, 2.13967376989446, 2.1055292806767, 2.07138479145895, 2.03724030224119, 2.00309581302343, 2.00309581302343, 2.00309581302343, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_Int[mpsi_P3pi_rd|aux2_rng2_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]_Norm[m_P3pi_rd,mpsi_P3pi_rd]_Comp[pol2]1",
        "fTitle" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.107988,
          "fXmax" : 6.492012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 3.33017353851173,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 3.33017353851173,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
      "_ymin" : 0,
      "_ymax" : 3.02743048955612,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_Int[mpsi_P3pi_rd|aux2_rng2_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]_Norm[m_P3pi_rd,mpsi_P3pi_rd]_Comp[model2_glQARm]",
      "fTitle" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
      "fLineColor" : 4,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1194,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 242,
      "fX" : [6.15, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.205, 6.21, 6.215, 6.22, 6.2225, 6.225, 6.2275, 6.23, 6.2325, 6.235, 6.23625, 6.2375, 6.23875, 6.24, 6.24125, 6.2425, 6.24375, 6.245, 6.245625, 6.24625, 6.246875, 6.2475, 6.248125, 6.24875, 6.249375, 6.25, 6.250625, 6.25125, 6.2515625, 6.251875, 6.2521875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.25578125, 6.2559375, 6.25609375, 6.25625, 6.25640625, 6.2565625, 6.25671875, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.2584375, 6.25875, 6.2590625, 6.259375, 6.2596875, 6.26, 6.2603125, 6.260625, 6.2609375, 6.26125, 6.2615625, 6.261875, 6.2621875, 6.2625, 6.263125, 6.26375, 6.265, 6.2653125, 6.265625, 6.2659375, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.26890625, 6.2690625, 6.26921875, 6.269375, 6.26953125, 6.2696875, 6.26984375, 6.27, 6.27015625, 6.2703125, 6.27046875, 6.270625, 6.27078125, 6.2709375, 6.27109375, 6.27125, 6.27140625, 6.2715625, 6.27171875, 6.271875, 6.27203125, 6.2721875, 6.27234375, 6.2725, 6.27265625, 6.2728125, 6.27296875, 6.273125, 6.27328125, 6.2734375, 6.27359375, 6.27375, 6.27390625, 6.2740625, 6.27421875, 6.274375, 6.27453125, 6.2746875, 6.27484375, 6.275, 6.27515625, 6.2753125, 6.27546875, 6.275625, 6.27578125, 6.2759375, 6.27609375, 6.27625, 6.27640625, 6.2765625, 6.27671875, 6.276875, 6.27703125, 6.2771875, 6.27734375, 6.2775, 6.27765625, 6.2778125, 6.27796875, 6.278125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.281875, 6.2825, 6.283125, 6.28375, 6.284375, 6.2846875, 6.285, 6.2853125, 6.285625, 6.2859375, 6.28625, 6.2865625, 6.286875, 6.2871875, 6.2875, 6.2878125, 6.288125, 6.2884375, 6.28875, 6.2890625, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.29171875, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.2965625, 6.296875, 6.2975, 6.298125, 6.29875, 6.299375, 6.3, 6.300625, 6.30125, 6.301875, 6.3025, 6.30375, 6.305, 6.30625, 6.3075, 6.30875, 6.31, 6.3125, 6.315, 6.3175, 6.32, 6.325, 6.33, 6.335, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.45],
      "fY" : [5.06862262532139e-9, 0, 5.86706625754521e-9, 6.89117677547227e-9, 8.23976620890074e-9, 1.00744465434199e-8, 1.26758835749335e-8, 1.44126792529789e-8, 1.65705686919387e-8, 1.93050750902478e-8, 2.28533561385705e-8, 2.50426158288532e-8, 2.75929892761048e-8, 3.059236541801e-8, 3.4157909094723e-8, 3.84488464271518e-8, 4.36863810435069e-8, 4.67537031147335e-8, 5.01857392725528e-8, 5.40453020834201e-8, 5.84097055219846e-8, 6.33750526354282e-8, 6.90620996113768e-8, 7.56244026269965e-8, 8.32598342776333e-8, 8.75578665986336e-8, 9.22271806639527e-8, 9.73136367832503e-8, 1.02870583221702e-7, 1.08960398328447e-7, 1.15656421068243e-7, 1.23045387022208e-7, 1.31230528484492e-7, 1.40335556016487e-7, 1.5050982291578e-7, 1.5605323005347e-7, 1.61935096170201e-7, 1.68184677349553e-7, 1.7483453750519e-7, 1.81921014872287e-7, 1.89484768002002e-7, 1.97571417269321e-7, 2.06232301651291e-7, 2.15525375285496e-7, 2.25516274383488e-7, 2.36279592863548e-7, 2.47900415139656e-7, 2.60476167619376e-7, 2.74118867671888e-7, 2.81379982191732e-7, 2.88957871586157e-7, 2.96871968380945e-7, 3.05143253390797e-7, 3.13794408456416e-7, 3.22849987250798e-7, 3.3233660666015e-7, 3.42282259694898e-7, 3.6302259161916e-7, 3.84587971936311e-7, 4.06977616731281e-7, 4.30187842962905e-7, 4.54211916739061e-7, 4.79039910436648e-7, 5.0465857015797e-7, 5.31051195015742e-7, 5.58197529727143e-7, 5.86073671969171e-7, 6.1465199590553e-7, 6.43901093239083e-7, 6.73785733070322e-7, 7.04266841754323e-7, 7.35301503846653e-7, 7.66842985109623e-7, 7.9884077841778e-7, 8.31240673256597e-7, 8.9701199476737e-7, 9.6365336905498e-7, 1.09728493688453e-6, 1.13031896943693e-6, 1.16304199659476e-6, 1.19537057230798e-6, 1.2272202289825e-6, 1.25850583305762e-6, 1.28914195404042e-6, 1.31904324484129e-6, 1.34812483110856e-6, 1.37630270713277e-6, 1.40349413578017e-6, 1.42961804982556e-6, 1.45459545198835e-6, 1.46663018804381e-6, 1.47834981092968e-6, 1.48974520339251e-6, 1.50080745044836e-6, 1.51152785097954e-6, 1.52189792911808e-6, 1.53190944539523e-6, 1.54155440763647e-6, 1.55082508158164e-6, 1.55971400121097e-6, 1.56821397875737e-6, 1.57631811438609e-6, 1.58401980552385e-6, 1.59131275581959e-6, 1.59819098371985e-6, 1.60464883064255e-6, 1.61068096873325e-6, 1.61628240818945e-6, 1.62144850413835e-6, 1.62617496305526e-6, 1.63045784870977e-6, 1.63429358762866e-6, 1.63767897406463e-6, 1.64061117446105e-6, 1.64308773140445e-6, 1.64510656705663e-6, 1.64666598605994e-6, 1.64776467790987e-6, 1.64840171879046e-6, 1.64857657286874e-6, 1.64828909304591e-6, 1.6475395211635e-6, 1.64632848766435e-6, 1.64465701070897e-6, 1.64252649474897e-6, 1.63993872856044e-6, 1.63689588274108e-6, 1.6334005066761e-6, 1.62945552497857e-6, 1.62506423341149e-6, 1.6202302942993e-6, 1.61495773143791e-6, 1.60925092451309e-6, 1.60311460303807e-6, 1.59655383982208e-6, 1.58957404398252e-6, 1.5821809535142e-6, 1.57438062742976e-6, 1.56617943748685e-6, 1.5575840595172e-6, 1.54860146437445e-6, 1.5392389085181e-6, 1.52950392425103e-6, 1.51940430962904e-6, 1.50894811806152e-6, 1.49814364762234e-6, 1.48699943009103e-6, 1.47552421974442e-6, 1.46372698191923e-6, 1.45161688136649e-6, 1.42649567699444e-6, 1.40023745932048e-6, 1.37292149905061e-6, 1.34462908826824e-6, 1.31544314009435e-6, 1.28544778738162e-6, 1.25472798313309e-6, 1.22336910526411e-6, 1.19145656823592e-6, 1.15907544397683e-6, 1.09324381747857e-6, 1.02653434358273e-6, 9.59579731155954e-7, 8.92975979778891e-7, 8.27274459576388e-7, 7.94920523074005e-7, 7.62975486622181e-7, 7.31493114148961e-7, 7.00523456446425e-7, 6.70112784577857e-7, 6.40303546801404e-7, 6.11134348298999e-7, 5.82639952853607e-7, 5.54851305488424e-7, 5.27795574965272e-7, 5.01496214937039e-7, 4.75973042464048e-7, 4.51242332533479e-7, 4.27316927164741e-7, 4.0420635764454e-7, 3.81916978409868e-7, 3.60452111085055e-7, 3.39812197182325e-7, 3.19994957990585e-7, 3.00995560203663e-7, 2.82806785878524e-7, 2.65419205362319e-7, 2.48827425883452e-7, 2.4093713801392e-7, 2.33375325822679e-7, 2.19170687219672e-7, 2.0609046818708e-7, 1.94025881297444e-7, 1.82880506013511e-7, 1.72568681190555e-7, 1.63014131787292e-7, 1.54148792112568e-7, 1.45911794545392e-7, 1.38248598023591e-7, 1.31110234954997e-7, 1.24452658764423e-7, 1.18236177207742e-7, 1.12424958984328e-7, 1.06986603159766e-7, 1.01891762551289e-7, 9.71138135909488e-8, 8.84140090904948e-8, 8.07184850741813e-8, 7.38867869264799e-8, 6.78013480327181e-8, 6.23632590902165e-8, 5.74889072872164e-8, 5.31072893349912e-8, 4.91578501870934e-8, 4.55887345925762e-8, 3.94192782754061e-8, 3.43101109494267e-8, 3.00434382563571e-8, 2.64529369279336e-8, 2.34101193115592e-8, 2.08146716077462e-8, 1.66657233101974e-8, 1.35460890951378e-8, 1.11560365574047e-8, 9.29461920523747e-9, 6.64629855961666e-9, 4.91262123928121e-9, 3.73116191143615e-9, 2.89884844032663e-9, 1.84864525182874e-9, 1.24892016408168e-9, 8.82201411570963e-10, 6.45654887049395e-10, 4.86384598958166e-10, 3.75300331344686e-10, 2.95508346179544e-10, 2.36743586558349e-10, 1.92525682652985e-10, 1.58627430160436e-10, 1.32212098233981e-10, 0, 1.32212098233981e-10],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_Int[mpsi_P3pi_rd|aux2_rng2_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]_Norm[m_P3pi_rd,mpsi_P3pi_rd]_Comp[model2_glQARm]2",
        "fTitle" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 244,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 242,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.81343423015562e-6,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.81343423015562e-6,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
      "_ymin" : 0,
      "_ymax" : 1.64857657286874e-6,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_Int[mpsi_P3pi_rd|aux2_rng2_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]_Norm[m_P3pi_rd,mpsi_P3pi_rd]_Comp[model2_cNaQyc]",
      "fTitle" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 8,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 33,
      "fX" : [6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.21, 6.22, 6.23, 6.24, 6.25, 6.26, 6.27, 6.28, 6.29, 6.3, 6.31, 6.32, 6.33, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.45],
      "fY" : [3.32531183805316e-9, 0.00944657995652046, 0.0188931565877291, 0.0283397332189385, 0.0377863098501471, 0.0472328864813558, 0.0566794631125644, 0.0661260397437738, 0.0755726163749825, 0.0850191930061911, 0.0944657696373997, 0.103912346268609, 0.113358922899818, 0.122805499531026, 0.132252076162235, 0.141698652793444, 0.151145229424653, 0.160591806055862, 0.17003838268707, 0.179484959318279, 0.188931535949488, 0.198378112580697, 0.207824689211906, 0.217271265843114, 0.226717842474324, 0.236164419105532, 0.245610995736741, 0.25505757236795, 0.264504148999158, 0.273950725630368, 0.283397302261576, 0, 0.283397302261576],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_Int[mpsi_P3pi_rd|aux2_rng2_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]_Norm[m_P3pi_rd,mpsi_P3pi_rd]_Comp[model2_cNaQyc]3",
        "fTitle" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.311737032487734,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.311737032487734,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
      "_ymin" : 0,
      "_ymax" : 0.283397302261576,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_Int[mpsi_P3pi_rd|aux2_rng2_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]_Norm[m_P3pi_rd,mpsi_P3pi_rd]_Comp[model2]",
      "fTitle" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 242,
      "fX" : [6.15, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.205, 6.21, 6.215, 6.22, 6.2225, 6.225, 6.2275, 6.23, 6.2325, 6.235, 6.23625, 6.2375, 6.23875, 6.24, 6.24125, 6.2425, 6.24375, 6.245, 6.245625, 6.24625, 6.246875, 6.2475, 6.248125, 6.24875, 6.249375, 6.25, 6.250625, 6.25125, 6.2515625, 6.251875, 6.2521875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.25578125, 6.2559375, 6.25609375, 6.25625, 6.25640625, 6.2565625, 6.25671875, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.2584375, 6.25875, 6.2590625, 6.259375, 6.2596875, 6.26, 6.2603125, 6.260625, 6.2609375, 6.26125, 6.2615625, 6.261875, 6.2621875, 6.2625, 6.263125, 6.26375, 6.265, 6.2653125, 6.265625, 6.2659375, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.26890625, 6.2690625, 6.26921875, 6.269375, 6.26953125, 6.2696875, 6.26984375, 6.27, 6.27015625, 6.2703125, 6.27046875, 6.270625, 6.27078125, 6.2709375, 6.27109375, 6.27125, 6.27140625, 6.2715625, 6.27171875, 6.271875, 6.27203125, 6.2721875, 6.27234375, 6.2725, 6.27265625, 6.2728125, 6.27296875, 6.273125, 6.27328125, 6.2734375, 6.27359375, 6.27375, 6.27390625, 6.2740625, 6.27421875, 6.274375, 6.27453125, 6.2746875, 6.27484375, 6.275, 6.27515625, 6.2753125, 6.27546875, 6.275625, 6.27578125, 6.2759375, 6.27609375, 6.27625, 6.27640625, 6.2765625, 6.27671875, 6.276875, 6.27703125, 6.2771875, 6.27734375, 6.2775, 6.27765625, 6.2778125, 6.27796875, 6.278125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.281875, 6.2825, 6.283125, 6.28375, 6.284375, 6.2846875, 6.285, 6.2853125, 6.285625, 6.2859375, 6.28625, 6.2865625, 6.286875, 6.2871875, 6.2875, 6.2878125, 6.288125, 6.2884375, 6.28875, 6.2890625, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.29171875, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.2965625, 6.296875, 6.2975, 6.298125, 6.29875, 6.299375, 6.3, 6.300625, 6.30125, 6.301875, 6.3025, 6.30375, 6.305, 6.30625, 6.3075, 6.30875, 6.31, 6.3125, 6.315, 6.3175, 6.32, 6.325, 6.33, 6.335, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.45],
      "fY" : [0.0464406874928723, 0, 0.0537563379063669, 0.0631396359020819, 0.0754959356433889, 0.092305988859635, 0.116141364491935, 0.132054560499097, 0.151825980959217, 0.176880589770833, 0.209391317730499, 0.229450164607211, 0.252817675864063, 0.280299124055516, 0.312968018915669, 0.352283251955767, 0.400271576660809, 0.428375571824741, 0.459821218986018, 0.495184031254417, 0.535172389269203, 0.580666826443729, 0.63277375783134, 0.69290012471836, 0.762858912612523, 0.802239152691292, 0.84502122019623, 0.891625305081625, 0.942540204856077, 0.998337454161811, 1.05968901305486, 1.12738958658923, 1.20238502910568, 1.28580882477652, 1.37902940647432, 1.42982025392095, 1.48371219388061, 1.5409732819446, 1.60190188132709, 1.66683093704069, 1.7361329785096, 1.81022599731354, 1.88958038108352, 1.97472712811858, 2.06626762286063, 2.16488532373691, 2.27135980716736, 2.38658373170669, 2.51158344396235, 2.57811259304151, 2.64754415645362, 2.72005618254114, 2.79584090567046, 2.87510614566834, 2.95807687281541, 3.0449969613524, 3.13612289410419, 3.32615386397385, 3.52374424739882, 3.72888686184502, 3.94154796186002, 4.16166584891092, 4.38914956226225, 4.6238776645598, 4.86569713579312, 5.11442238920042, 5.36983442242252, 5.63168011682641, 5.89967169740497, 6.17348636498473, 6.45276611166743, 6.73711772949682, 7.02611302125086, 7.31928922104566, 7.61614963110943, 8.21877200291826, 8.82936613591315, 10.0537504192787, 10.3564210451666, 10.6562421189364, 10.9524490754943, 11.2442679899638, 11.5309188356235, 11.811618865144, 12.0855860953693, 12.352042874552, 12.6102195097814, 12.8593579313301, 13.0987153698207, 13.3275680215117, 13.4378349436177, 13.5452146765767, 13.6496236845745, 13.7509802850686, 13.8492047550419, 13.9442194353029, 14.0359488326413, 14.1243197196528, 14.2092612320442, 14.2907049632449, 14.3685850561437, 14.4428382917768, 14.5134041748056, 14.5802250156181, 14.6432460089004, 14.7024153085274, 14.7576840986292, 14.8090066606988, 14.8563404366092, 14.8996460874208, 14.9388875478632, 14.9740320763879, 15.005050300694, 15.0319162586362, 15.0546074344385, 15.073104790141, 15.087392792219, 15.0974594333216, 15.1032962490884, 15.10489833001, 15.1022643283098, 15.0953964598339, 15.0843005009443, 15.0689857804227, 15.0494651663998, 15.0257550483361, 14.9978753140905, 14.9658493221192, 14.9297038688624, 14.8894691513795, 14.8451787253085, 14.7968694582289, 14.7445814785214, 14.6883581198216, 14.6282458611763, 14.5642942630184, 14.4965558990828, 14.425086284395, 14.349943799471, 14.2711896108721, 14.1888875882643, 14.1031042181458, 14.0139085143984, 13.9213719258359, 13.8255682409202, 13.7265734898244, 13.6244658440236, 13.5193255135995, 13.411234642446, 13.300277201569, 13.0701069782309, 12.8295189977756, 12.5792395691743, 12.3200135220427, 12.0526005385715, 11.7777714766068, 11.4963047085304, 11.2089824999357, 10.9165874512636, 10.6198990245357, 10.0167241150287, 9.40550602699559, 8.7920418846101, 8.18179246732211, 7.57980964218771, 7.28337032023757, 6.99067749923405, 6.70222378515028, 6.41846776276669, 6.13983338552166, 5.86670958082942, 5.59945006434847, 5.33837335534928, 5.0837629841433, 4.83586788146984, 4.59490293879841, 4.36104972772616, 4.13445736600153, 3.91524351719002, 3.70349551063924, 3.49927156816693, 3.30260212378421, 3.11349122279744, 2.93191798677127, 2.75783813107886, 2.59118552212504, 2.43187376177101, 2.2798534393506, 2.20755955987589, 2.13827530203851, 2.00812689070958, 1.88828084784258, 1.77774042080957, 1.67562216722996, 1.58114122645292, 1.49359873694986, 1.41237105444393, 1.33690048617046, 1.26668730575187, 1.20128285310568, 1.1402835564167, 1.08332573994073, 1.03008110339623, 0.980252776848144, 0.933571870019091, 0.889794447447611, 0.810083462448201, 0.739574084979435, 0.676979415347088, 0.621222262603005, 0.571396381331927, 0.52673567850458, 0.486589594435133, 0.450403300288209, 0.417701678130966, 0.361174725148655, 0.314362551374017, 0.275269640376199, 0.242372073825664, 0.214492597986626, 0.19071209889902, 0.152697824498718, 0.124114525172016, 0.102215936304518, 0.085160908156644, 0.0608959666575914, 0.0450113422539204, 0.034186353398785, 0.0265603743774223, 0.0169380052080553, 0.0114430912165189, 0.00808307169207337, 0.00591574063689649, 0.00445644444877763, 0.00343864728000831, 0.00270756214674584, 0.00216913661403248, 0.00176399501864124, 0.00145340607428061, 0.00121137855207201, 0, 0.00121137855207201],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_Int[mpsi_P3pi_rd|aux2_rng2_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]_Norm[m_P3pi_rd,mpsi_P3pi_rd]_Comp[model2]4",
        "fTitle" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 244,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 242,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 16.615388163011,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 16.615388163011,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
      "_ymin" : 0,
      "_ymax" : 15.10489833001,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_Int[mpsi_P3pi_rd|aux2_rng2_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]_Norm[m_P3pi_rd,mpsi_P3pi_rd]",
      "fTitle" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 239,
      "fX" : [6.13999, 6.14, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.205, 6.21, 6.215, 6.22, 6.2225, 6.225, 6.2275, 6.23, 6.2325, 6.235, 6.23625, 6.2375, 6.23875, 6.24, 6.24125, 6.2425, 6.24375, 6.245, 6.245625, 6.24625, 6.246875, 6.2475, 6.248125, 6.24875, 6.249375, 6.25, 6.250625, 6.25125, 6.2515625, 6.251875, 6.2521875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25609375, 6.25625, 6.25640625, 6.2565625, 6.25671875, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.2584375, 6.25875, 6.2590625, 6.259375, 6.2596875, 6.26, 6.2603125, 6.260625, 6.2609375, 6.26125, 6.2615625, 6.261875, 6.2621875, 6.2625, 6.263125, 6.26375, 6.265, 6.265625, 6.2659375, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.2690625, 6.26921875, 6.269375, 6.26953125, 6.2696875, 6.26984375, 6.27, 6.27015625, 6.2703125, 6.27046875, 6.270625, 6.27078125, 6.2709375, 6.27109375, 6.27125, 6.27140625, 6.2715625, 6.27171875, 6.271875, 6.27203125, 6.2721875, 6.27234375, 6.2725, 6.27265625, 6.2728125, 6.27296875, 6.273125, 6.27328125, 6.2734375, 6.27359375, 6.27375, 6.27390625, 6.2740625, 6.27421875, 6.274375, 6.27453125, 6.2746875, 6.27484375, 6.275, 6.27515625, 6.2753125, 6.27546875, 6.275625, 6.27578125, 6.2759375, 6.27609375, 6.27625, 6.27640625, 6.2765625, 6.27671875, 6.276875, 6.27703125, 6.2771875, 6.27734375, 6.2775, 6.27765625, 6.2778125, 6.278125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.281875, 6.2825, 6.283125, 6.28375, 6.284375, 6.2846875, 6.285, 6.2853125, 6.285625, 6.2859375, 6.28625, 6.2865625, 6.286875, 6.2871875, 6.2875, 6.2878125, 6.288125, 6.2884375, 6.28875, 6.2890625, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.29171875, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.296875, 6.2975, 6.298125, 6.29875, 6.299375, 6.3, 6.300625, 6.30125, 6.301875, 6.3025, 6.30375, 6.305, 6.30625, 6.3075, 6.30875, 6.31, 6.3125, 6.315, 6.3175, 6.32, 6.325, 6.33, 6.335, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.46, 6.46001],
      "fY" : [0, 3.07387118544293, 3.07387118544293, 3.05648892406832, 3.0411743105016, 3.02883269900495, 3.02094484146932, 3.02008230711651, 3.0236465485672, 3.03106901489193, 3.04377467014478, 3.06393644535945, 3.07782081627879, 3.09501385193938, 3.11632082498357, 3.14281524526263, 3.17595600444703, 3.21776985624297, 3.24278661540091, 3.2711450269209, 3.30342060397554, 3.34032172728141, 3.38272893034797, 3.43174862834931, 3.48878776272531, 3.55565931918159, 3.59349594402173, 3.63473439665932, 3.67979486709452, 3.72916615288925, 3.78341978874815, 3.84322773480055, 3.90938469618723, 3.98283652735217, 4.06471671259137, 4.15639368492679, 4.20641272814849, 4.25953286422169, 4.31602214876693, 4.37617894503095, 4.44033619806269, 4.50886643732703, 4.58218765444929, 4.66077023711183, 4.74514518367163, 4.83591387863625, 4.93375978050751, 5.03946246579045, 5.15391459313721, 5.27814250926724, 5.41333142682919, 5.48545755594664, 5.56085638246308, 5.63973572622795, 5.72232055754643, 5.80885475068587, 5.89959478849916, 6.08885396934082, 6.28567256456284, 6.49004339163036, 6.70193270508725, 6.9212788063939, 7.14799073480489, 7.38194705295277, 7.62299474081038, 7.87094821159569, 8.1255884629256, 8.38666237613949, 8.65388217619881, 8.92692506389488, 9.20543303129037, 9.48901287038609, 9.77723638391328, 10.0696408059375, 10.3657294386329, 10.9668082566764, 11.575858836776, 12.7971560146998, 13.3981041605779, 13.693539339696, 13.9845864762469, 14.2704655434239, 14.5503937938121, 14.8235892441704, 15.0892742426663, 15.3466790963053, 15.5950457352771, 15.8336313901233, 16.0617122570234, 16.2785871260744, 16.3826102405834, 16.4835809472555, 16.5814195230651, 16.676048308812, 16.7673918112778, 16.8553768030501, 16.939932419828, 17.0209902550335, 17.098484451548, 17.1723517904011, 17.2425317762474, 17.3089667194687, 17.3716018147451, 17.4303852159458, 17.4852681071956, 17.5362047699825, 17.5831526461748, 17.6260723968287, 17.6649279566697, 17.699686584146, 17.7303189069534, 17.7567989629436, 17.7791042363383, 17.7972156891755, 17.8111177879287, 17.8207985252459, 17.8262494367655, 17.8274656129778, 17.824445706106, 17.8171919319963, 17.8057100670115, 17.7900094399343, 17.7701029188967, 17.7460068933611, 17.7177412511884, 17.6853293508376, 17.6487979887516, 17.6081773619933, 17.5635010262042, 17.5148058489679, 17.4621319586695, 17.4055226889492, 17.3450245188589, 17.2806870088371, 17.2125627326242, 17.1407072052519, 17.0651788072426, 16.9860387051641, 16.9033507686895, 16.8171814843243, 16.7275998659578, 16.6346773624115, 16.5384877621554, 16.439107095371, 16.3366135335419, 16.2310872867583, 16.0112671410522, 15.7803250828245, 15.5389652663427, 15.2879140006571, 15.0279161154648, 14.7597312930393, 14.4841303913109, 14.2018917827464, 13.9137977330244, 13.6206308426715, 13.3231705737942, 12.7184519789189, 12.1056902046396, 11.4906823757629, 10.8788892723344, 10.2753627619619, 9.97815159788947, 9.68468693517258, 9.39546137983811, 9.11093351671653, 8.8315272992925, 8.55763165502269, 8.28960029960421, 8.02775175234229, 7.77236954357934, 7.52370260408182, 7.2819658253427, 7.04734077897894, 6.81997658275528, 6.59999090025003, 6.38747106082036, 6.18247528629033, 5.98503401067442, 5.79515127927941, 5.61280621366766, 5.43795452920753, 5.2705300922966, 5.11044650478666, 4.95765435600615, 4.88497456375699, 4.81530439347362, 4.68438415817172, 4.56376629245618, 4.45245404359025, 4.34956396909693, 4.25431120823975, 4.16599689941381, 4.0839973982742, 4.00775501199541, 3.93677001414529, 3.87059374459241, 3.80882263147753, 3.75109299901674, 3.69707654689269, 3.64647640513792, 3.55447444632794, 3.47321983309207, 3.40116682839112, 3.33702853239041, 3.27972775402423, 3.2283582477784, 3.18215392054005, 3.14046421255232, 3.1027342949193, 3.06848904965628, 3.0088748514312, 2.95897543347407, 2.91679527913626, 2.88081046992191, 2.84984375196674, 2.82297601121036, 2.77878725451448, 2.7440294739215, 2.71595640451732, 2.69272689636139, 2.65611299592074, 2.62787941349012, 2.60470546716025, 2.5847305310133, 2.55041024820718, 2.52021742102937, 2.49215948855166, 2.46529424467339, 2.43913703573945, 2.41342132587305, 2.38799232807345, 2.36275598989543, 2.33765293566927, 2.31264443410446, 2.28770449396929, 2.28770449396929, 2.28770449396929, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_Int[mpsi_P3pi_rd|aux2_rng2_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]_Norm[m_P3pi_rd,mpsi_P3pi_rd]5",
        "fTitle" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 241,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 239,
          "fXmin" : 6.107988,
          "fXmax" : 6.492012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 19.6102121742756,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19.6102121742756,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
      "_ymin" : 0,
      "_ymax" : 17.8274656129778,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_CutRange[aux2_rng2_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]",
      "fTitle" : "Histogram of ds_1000_plot__m_P3pi_rd",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0,
      "fNpoints" : 30,
      "fX" : [6.155, 6.165, 6.175, 6.185, 6.195, 6.205, 6.215, 6.225, 6.235, 6.245, 6.255, 6.265, 6.275, 6.285, 6.295, 6.305, 6.315, 6.325, 6.335, 6.345, 6.355, 6.365, 6.375, 6.385, 6.395, 6.405, 6.415, 6.425, 6.435, 6.445],
      "fY" : [3, 0, 5, 4, 3, 2, 3, 1, 4, 2, 8, 11, 17, 13, 5, 3, 3, 7, 5, 2, 2, 3, 4, 1, 2, 3, 0, 2, 4, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_1000_CutRange[aux2_rng2_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]3001",
        "fTitle" : "Histogram of ds_1000_plot__m_P3pi_rd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 24.4240913288722,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 24.4240913288722,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005],
      "fEXhigh" : [0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005],
      "fEYlow" : [1.63270468610957, 0, 2.15969114440678, 1.91433918622288, 1.63270468610957, 1.29181456018103, 1.63270468610957, 0.82724622097655, 1.91433918622288, 1.29181456018103, 2.76838605646272, 3.26557940095131, 4.08218389934171, 3.5586623304375, 2.15969114440678, 1.63270468610957, 1.63270468610957, 2.58147045606626, 2.15969114440678, 1.29181456018103, 1.29181456018103, 1.63270468610957, 1.91433918622288, 0.82724622097655, 1.29181456018103, 1.63270468610957, 0, 1.29181456018103, 1.91433918622288, 0],
      "fEYhigh" : [2.9181858328834, 1.14787446444932, 3.38247265214689, 3.16275317226094, 2.9181858328834, 2.63785962345524, 2.9181858328834, 2.29952655911586, 3.16275317226094, 2.63785962345524, 3.94514151986907, 4.41652052316603, 5.20371938988384, 4.69757337260906, 3.38247265214689, 2.9181858328834, 2.9181858328834, 3.77028072043409, 3.38247265214689, 2.63785962345524, 2.63785962345524, 2.9181858328834, 3.16275317226094, 2.29952655911586, 2.63785962345524, 2.9181858328834, 1.14787446444932, 2.63785962345524, 3.16275317226094, 1.14787446444932],
      "_yAxisLabel" : "Events \/ ( 0.01 )",
      "_ymin" : 0,
      "_ymax" : 22.2037193898838,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00999999999999999,
      "_nSigma" : 1,
      "_entries" : 122,
      "_rawEntries" : 220
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 8,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.66566265061214,
  "fY1" : -4.3902438426039,
  "fX2" : 3.70180722897893,
  "fY2" : 32.195121921302,
  "fXtoAbsPixelk" : -101416.666466722,
  "fXtoPixelk" : -101416.666466722,
  "fXtoPixel" : 27666.666625688,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -21.8666667203108,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 3.66566265061214,
  "fPixeltoXk" : 3.66566265061214,
  "fPixeltoX" : 3.61445783667889e-5,
  "fAbsPixeltoYk" : 32.195121921302,
  "fPixeltoYk" : -4.3902438426039,
  "fPixeltoY" : -0.0457317072048823,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.67,
  "fUymin" : 0,
  "fUxmax" : 3.7,
  "fUymax" : 30,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.67,
      "fY1" : 0,
      "fX2" : 3.7,
      "fY2" : 30,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_12228a90",
      "fTitle" : "A RooPlot of \"m1cPVMJB*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 17,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 128,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 15,
        "fXmin" : 3.67,
        "fXmax" : 3.7,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 30,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 19.7718997934726, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_Int[m_P3pi_rd|aux2_rng1_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]_Norm[m_P3pi_rd,mpsi_P3pi_rd]_Comp[pol2]",
      "fTitle" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
      "fLineColor" : 4,
      "fLineStyle" : 7,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 21,
      "fX" : [3.667998, 3.668, 3.67, 3.672, 3.674, 3.676, 3.678, 3.68, 3.682, 3.684, 3.686, 3.688, 3.69, 3.692, 3.694, 3.696, 3.698, 3.7, 3.7, 3.702, 3.702002],
      "fY" : [0, 1.22483460986012, 1.22483460986012, 1.36009058050235, 1.49534655114456, 1.6306025217868, 1.76585849242901, 1.90111446307124, 2.03637043371345, 2.17162640435569, 2.3068823749979, 2.44213834564014, 2.57739431628234, 2.71265028692458, 2.84790625756679, 2.98316222820903, 3.11841819885123, 3.25367416949347, 3.25367416949347, 3.25367416949347, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_Int[m_P3pi_rd|aux2_rng1_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]_Norm[m_P3pi_rd,mpsi_P3pi_rd]_Comp[pol2]6",
        "fTitle" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.6645976,
          "fXmax" : 3.7054024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 3.57904158644282,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 3.57904158644282,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
      "_ymin" : 0,
      "_ymax" : 3.25367416949347,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_Int[m_P3pi_rd|aux2_rng1_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]_Norm[m_P3pi_rd,mpsi_P3pi_rd]_Comp[model2_glQARm]",
      "fTitle" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
      "fLineColor" : 4,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1194,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 34,
      "fX" : [3.67, 3.67, 3.671, 3.672, 3.673, 3.674, 3.675, 3.676, 3.677, 3.678, 3.679, 3.68, 3.681, 3.682, 3.683, 3.684, 3.685, 3.686, 3.687, 3.688, 3.689, 3.69, 3.691, 3.692, 3.693, 3.694, 3.695, 3.696, 3.697, 3.698, 3.699, 3.7, 3.7, 3.7],
      "fY" : [1.2350958519378e-6, 0, 1.2001851016963e-6, 1.16484989755894e-6, 1.1290897720345e-6, 1.09290427015838e-6, 1.05629294944706e-6, 1.01925537985271e-6, 9.81791143717894e-7, 9.43899835730215e-7, 9.05581062877149e-7, 8.66834444400964e-7, 8.27659611753559e-7, 7.88056208551536e-7, 7.48023890531254e-7, 7.07562325503955e-7, 6.6667119331105e-7, 6.25350185779291e-7, 5.83599006676175e-7, 5.4141737166542e-7, 4.9880500826234e-7, 4.55761655789478e-7, 4.12287065332216e-7, 3.68380999694444e-7, 3.24043233354408e-7, 2.79273552420423e-7, 2.34071754586831e-7, 1.88437649090035e-7, 1.42371056664418e-7, 9.58718094985233e-8, 4.89397511912218e-8, 1.57473670792739e-9, 0, 1.57473670792739e-9],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_Int[m_P3pi_rd|aux2_rng1_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]_Norm[m_P3pi_rd,mpsi_P3pi_rd]_Comp[model2_glQARm]7",
        "fTitle" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.35860543713158e-6,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.35860543713158e-6,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
      "_ymin" : 0,
      "_ymax" : 1.2350958519378e-6,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_Int[m_P3pi_rd|aux2_rng1_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]_Norm[m_P3pi_rd,mpsi_P3pi_rd]_Comp[model2_cNaQyc]",
      "fTitle" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1195,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 222,
      "fX" : [3.67, 3.67, 3.671, 3.672, 3.673, 3.674, 3.6745, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.67725, 3.6775, 3.67775, 3.678, 3.67825, 3.6785, 3.67875, 3.679, 3.67925, 3.6795, 3.679625, 3.67975, 3.679875, 3.68, 3.680125, 3.68025, 3.680375, 3.6805, 3.680625, 3.68075, 3.680875, 3.681, 3.681125, 3.68125, 3.681375, 3.6815, 3.6815625, 3.681625, 3.6816875, 3.68175, 3.6818125, 3.681875, 3.6819375, 3.682, 3.6820625, 3.682125, 3.6821875, 3.68225, 3.6823125, 3.682375, 3.6824375, 3.6825, 3.6825625, 3.682625, 3.6826875, 3.68275, 3.6828125, 3.682875, 3.6829375, 3.683, 3.6830625, 3.683125, 3.6831875, 3.68325, 3.6833125, 3.683375, 3.6834375, 3.6835, 3.683625, 3.68375, 3.684, 3.684125, 3.68425, 3.6843125, 3.684375, 3.6844375, 3.6845, 3.6845625, 3.684625, 3.6846875, 3.68475, 3.6848125, 3.684875, 3.6849375, 3.685, 3.6850625, 3.685125, 3.6851875, 3.68525, 3.6853125, 3.685375, 3.6854375, 3.6855, 3.68553125, 3.6855625, 3.68559375, 3.685625, 3.68565625, 3.6856875, 3.68571875, 3.68575, 3.68578125, 3.6858125, 3.68584375, 3.685875, 3.68590625, 3.6859375, 3.68596875, 3.686, 3.68603125, 3.6860625, 3.68609375, 3.686125, 3.68615625, 3.6861875, 3.68621875, 3.68625, 3.68628125, 3.6863125, 3.68634375, 3.686375, 3.68640625, 3.6864375, 3.68646875, 3.6865, 3.68653125, 3.6865625, 3.686625, 3.6866875, 3.68675, 3.6868125, 3.686875, 3.6869375, 3.687, 3.6870625, 3.687125, 3.6871875, 3.68725, 3.6873125, 3.687375, 3.6874375, 3.6875, 3.6875625, 3.687625, 3.6876875, 3.68775, 3.687875, 3.688, 3.68825, 3.688375, 3.6885, 3.688625, 3.6886875, 3.68875, 3.6888125, 3.688875, 3.6889375, 3.689, 3.6890625, 3.689125, 3.6891875, 3.68925, 3.6893125, 3.689375, 3.6894375, 3.6895, 3.6895625, 3.689625, 3.6896875, 3.68975, 3.6898125, 3.689875, 3.6899375, 3.69, 3.6900625, 3.690125, 3.6901875, 3.69025, 3.6903125, 3.690375, 3.6904375, 3.6905, 3.690625, 3.69075, 3.690875, 3.691, 3.691125, 3.69125, 3.691375, 3.6915, 3.691625, 3.69175, 3.691875, 3.692, 3.692125, 3.69225, 3.692375, 3.6925, 3.692625, 3.69275, 3.693, 3.69325, 3.6935, 3.69375, 3.694, 3.69425, 3.6945, 3.69475, 3.695, 3.69525, 3.6955, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.699, 3.7, 3.7, 3.7],
      "fY" : [6.51810253114694e-4, 0, 8.19064768299434e-4, 0.00104266725600659, 0.00134673296639016, 0.00176820916152615, 0.00203997599277304, 0.00236524575976875, 0.00275703938096104, 0.00323220052876251, 0.00381272589042478, 0.00452763698930631, 0.00494711192825174, 0.00541564896394729, 0.00594023325206421, 0.00652903018038927, 0.00719161765197447, 0.00793927086675912, 0.00878531307599303, 0.00974554967612495, 0.0108388081575521, 0.0120876132790574, 0.0127786003740427, 0.0135190360296426, 0.0143131904067619, 0.0151657673509622, 0.0160819552193431, 0.017067484481788, 0.0181286931115897, 0.0192726009498432, 0.0205069944287165, 0.0218405232768175, 0.0232828111133363, 0.0248445821760086, 0.0265378068324395, 0.0283758690096504, 0.0303737592604302, 0.0325482978890894, 0.0337076297954701, 0.0349183934107772, 0.0361833277939291, 0.037505342651682, 0.0388875305404967, 0.0403331800552054, 0.0418457900935003, 0.0434290852944376, 0.0450870327590897, 0.0468238601721883, 0.0486440754561187, 0.0505524881022874, 0.0525542323397173, 0.0546547923179702, 0.0568600295004309, 0.0591762124846986, 0.0616100494908065, 0.064168723784477, 0.0668599323317837, 0.0696919280152559, 0.07267356577886, 0.0758143531107382, 0.0791245053203426, 0.082610897157313, 0.0862048495434905, 0.0898758796203076, 0.0936206615547019, 0.0974355303915336, 0.101316481111573, 0.105259169179487, 0.109258912639055, 0.113310695806175, 0.121548683560464, 0.129926577098613, 0.146892162962776, 0.155364401658601, 0.163746788958157, 0.167883909580095, 0.171973865173117, 0.176008210108274, 0.179978445629132, 0.183876048908141, 0.187692502878538, 0.191419326700077, 0.195048106709052, 0.198570527697673, 0.201978404362599, 0.205263712757595, 0.208418621582914, 0.211435523142024, 0.214307063794912, 0.217026173738284, 0.219586095944572, 0.221980414093968, 0.224203079338377, 0.226248435741377, 0.22811124424424, 0.228972675352833, 0.229786705016182, 0.230552805265041, 0.231270478055522, 0.231939255808601, 0.232558701917801, 0.233128411224175, 0.233648010457913, 0.234117158645925, 0.234535547484719, 0.234902901678024, 0.235218979238697, 0.235483571754364, 0.235696504616437, 0.235857637212153, 0.235966863079313, 0.236024110023506, 0.236029340197638, 0.235982550143633, 0.235883770796241, 0.235733067448951, 0.235530539682066, 0.235276321253048, 0.234970579949294, 0.234613517403582, 0.23420536887247, 0.233746402977957, 0.233236921412866, 0.232677258610367, 0.232067781378109, 0.23140888849759, 0.230701010289342, 0.229944608144568, 0.229140174024012, 0.227389327315988, 0.225452996207259, 0.22333615855735, 0.221044222728119, 0.218583004571565, 0.215958702857439, 0.213177873286153, 0.210247401239182, 0.207174473425066, 0.203966548584455, 0.200631327420732, 0.197176721925049, 0.193610824266425, 0.189941875416892, 0.186178233680379, 0.182328343292364, 0.178400703253093, 0.174403836552572, 0.170346259940688, 0.162082836379338, 0.1536773410796, 0.13669751215407, 0.128244448355817, 0.119890541404043, 0.111686235666771, 0.107654617867551, 0.103677083100564, 0.0997847412702647, 0.0960537376576805, 0.0924814095985806, 0.0890602021364925, 0.0857829580263752, 0.0826428948187384, 0.0796335833770177, 0.0767489277316772, 0.0739831461810791, 0.0713307535563221, 0.0687865445725866, 0.0663455781950769, 0.0640031629532186, 0.0617548431409431, 0.0595963858452825, 0.0575237687499543, 0.0555331686638669, 0.0536209507279701, 0.0517836582574498, 0.0500180031788111, 0.0483208570241767, 0.0466892424480119, 0.0451203252334816, 0.0436114067578704, 0.0421599168888318, 0.0407634072847999, 0.0394195450746807, 0.0381261068938415, 0.0356821232312237, 0.0334156532961227, 0.0313123169759146, 0.0293590173435279, 0.0275438157885175, 0.0258558202903109, 0.0242850853478647, 0.0228225222594932, 0.0214598186029241, 0.020189365901952, 0.0190041945854632, 0.0178979154489227, 0.0168646669197018, 0.0158990675079167, 0.0149961728948143, 0.0141514371725169, 0.0133606778034893, 0.0126200439160363, 0.0112752378591431, 0.0100918194908808, 0.00904831564035925, 0.00812638208907491, 0.00731030917010895, 0.00658661139118995, 0.00594368582649846, 0.00537152696390325, 0.00486148803656512, 0.00440608073904853, 0.00399880672803886, 0.00330678432314632, 0.00274835403118457, 0.0022951837371766, 0.00192546407221065, 0.00162229375532091, 0.00116571407296146, 8.50270481945767e-4, 0, 8.50270481945767e-4],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_Int[m_P3pi_rd|aux2_rng1_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]_Norm[m_P3pi_rd,mpsi_P3pi_rd]_Comp[model2_cNaQyc]8",
        "fTitle" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 224,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 222,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.259632274217402,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.259632274217402,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
      "_ymin" : 0,
      "_ymax" : 0.236029340197638,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_Int[m_P3pi_rd|aux2_rng1_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]_Norm[m_P3pi_rd,mpsi_P3pi_rd]_Comp[model2]",
      "fTitle" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 222,
      "fX" : [3.67, 3.67, 3.671, 3.672, 3.673, 3.674, 3.6745, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.67725, 3.6775, 3.67775, 3.678, 3.67825, 3.6785, 3.67875, 3.679, 3.67925, 3.6795, 3.679625, 3.67975, 3.679875, 3.68, 3.680125, 3.68025, 3.680375, 3.6805, 3.680625, 3.68075, 3.680875, 3.681, 3.681125, 3.68125, 3.681375, 3.6815, 3.6815625, 3.681625, 3.6816875, 3.68175, 3.6818125, 3.681875, 3.6819375, 3.682, 3.6820625, 3.682125, 3.6821875, 3.68225, 3.6823125, 3.682375, 3.6824375, 3.6825, 3.6825625, 3.682625, 3.6826875, 3.68275, 3.6828125, 3.682875, 3.6829375, 3.683, 3.6830625, 3.683125, 3.6831875, 3.68325, 3.6833125, 3.683375, 3.6834375, 3.6835, 3.683625, 3.68375, 3.684, 3.684125, 3.68425, 3.6843125, 3.684375, 3.6844375, 3.6845, 3.6845625, 3.684625, 3.6846875, 3.68475, 3.6848125, 3.684875, 3.6849375, 3.685, 3.6850625, 3.685125, 3.6851875, 3.68525, 3.6853125, 3.685375, 3.6854375, 3.6855, 3.68553125, 3.6855625, 3.68559375, 3.685625, 3.68565625, 3.6856875, 3.68571875, 3.68575, 3.68578125, 3.6858125, 3.68584375, 3.685875, 3.68590625, 3.6859375, 3.68596875, 3.686, 3.68603125, 3.6860625, 3.68609375, 3.686125, 3.68615625, 3.6861875, 3.68621875, 3.68625, 3.68628125, 3.6863125, 3.68634375, 3.686375, 3.68640625, 3.6864375, 3.68646875, 3.6865, 3.68653125, 3.6865625, 3.686625, 3.6866875, 3.68675, 3.6868125, 3.686875, 3.6869375, 3.687, 3.6870625, 3.687125, 3.6871875, 3.68725, 3.6873125, 3.687375, 3.6874375, 3.6875, 3.6875625, 3.687625, 3.6876875, 3.68775, 3.687875, 3.688, 3.68825, 3.688375, 3.6885, 3.688625, 3.6886875, 3.68875, 3.6888125, 3.688875, 3.6889375, 3.689, 3.6890625, 3.689125, 3.6891875, 3.68925, 3.6893125, 3.689375, 3.6894375, 3.6895, 3.6895625, 3.689625, 3.6896875, 3.68975, 3.6898125, 3.689875, 3.6899375, 3.69, 3.6900625, 3.690125, 3.6901875, 3.69025, 3.6903125, 3.690375, 3.6904375, 3.6905, 3.690625, 3.69075, 3.690875, 3.691, 3.691125, 3.69125, 3.691375, 3.6915, 3.691625, 3.69175, 3.691875, 3.692, 3.692125, 3.69225, 3.692375, 3.6925, 3.692625, 3.69275, 3.693, 3.69325, 3.6935, 3.69375, 3.694, 3.69425, 3.6945, 3.69475, 3.695, 3.69525, 3.6955, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.699, 3.7, 3.7, 3.7],
      "fY" : [0.0358486758275872, 0, 0.0450474462778933, 0.0573452784426251, 0.0740684782231407, 0.097249094692849, 0.112195900128182, 0.130085294131765, 0.151633409477179, 0.177766625197555, 0.209694729121169, 0.249013865490812, 0.272084415596758, 0.297853314176684, 0.32670473527521, 0.35908776409524, 0.395529172254708, 0.436649080387776, 0.483180249160209, 0.535991953841781, 0.596119680751816, 0.664802260933319, 0.702805609685207, 0.743528561897064, 0.787205970600542, 0.834096540892525, 0.884485625344343, 0.938688391991791, 0.997053420730462, 1.05996679325602, 1.12785675272867, 1.20119902243657, 1.28052288832295, 1.36641816885145, 1.45954321793071, 1.56063413331125, 1.67051537497177, 1.79011203673164, 1.85387371198884, 1.92046406116113, 1.99003372875702, 2.06274274468362, 2.13876119533266, 2.21826994893917, 2.301461440109, 2.38854051891537, 2.47972537051208, 2.57524851179916, 2.67535787236572, 2.78031796768618, 2.89041117336139, 3.00593911014507, 3.12722415053713, 3.25461105886454, 3.38846877808915, 3.52919237803846, 3.67720518135939, 3.83296108534647, 3.99694709985294, 4.16968612377265, 4.35173998520707, 4.54348678601953, 4.74114927048675, 4.94305092292054, 5.1490088270339, 5.35882141528768, 5.57226841708111, 5.78911088889025, 6.00909132950221, 6.23193388312524, 6.68501198532436, 7.14578471501369, 8.07886882187332, 8.5448304066892, 9.00585028713317, 9.23338628449859, 9.45832826953619, 9.68021174416094, 9.89856928834852, 10.1129321581961, 10.3228319266362, 10.5278021590105, 10.7273801152789, 10.9211084703423, 11.1085370436695, 11.2892245291502, 11.4627402159685, 11.6286656911808, 11.7865965146056, 11.9361438566944, 12.0769360901374, 12.2086203260874, 12.3308638861408, 12.4433557015007, 12.5458076310751, 12.5931851683449, 12.6379556907108, 12.6800901605838, 12.7195611862286, 12.756343051436, 12.7904117434445, 12.8217449790642, 12.850322228964, 12.8761247400887, 12.8991355561661, 12.9193395362765, 12.9367233714567, 12.9512755993102, 12.9629866166025, 12.9718486898231, 12.9778559636963, 12.9810044676278, 12.9812921200789, 12.9787187308602, 12.9732860013409, 12.9649975225738, 12.9538587713399, 12.9398771041173, 12.9230617489845, 12.9034237954693, 12.8809761823619, 12.8557336835063, 12.8277128915967, 12.7969322000017, 12.7634117826424, 12.7271735719577, 12.6882412349905, 12.6466401476285, 12.6023973670422, 12.5061031836355, 12.3996076109133, 12.2831844243669, 12.1571310765297, 12.0217674313374, 11.8774344126807, 11.7244925751498, 11.5633206053447, 11.3943137624431, 11.2178822670182, 11.0344496472637, 10.8444510519131, 10.6483315392367, 10.4465443514678, 10.2395491839345, 10.0278104580826, 9.81179560734578, 9.59197338456186, 9.36881219937035, 8.91433516243923, 8.45204437347006, 7.51817691764144, 7.05326992606612, 6.59381642594564, 6.14259078879061, 5.92085730292666, 5.70209831014723, 5.48802481280996, 5.28282469762313, 5.08635152168196, 4.8981897726741, 4.71794581187406, 4.54524661380101, 4.3797385847036, 4.22108645456315, 4.06897223766717, 3.92309425719964, 3.78316622958772, 3.6489164046498, 3.52008675789646, 3.39643223156481, 3.277720021209, 3.1637289049139, 3.05424861237858, 2.9490792313078, 2.84803064874652, 2.75092202513254, 2.65758129899514, 2.56784472038657, 2.48155641124253, 2.39856795099055, 2.31873798585338, 2.24193186038079, 2.16802126984113, 2.09688393220897, 1.96246816070117, 1.83781540234373, 1.72213477053528, 1.61470595213151, 1.51487233982432, 1.42203488732266, 1.3356466056199, 1.25520762850673, 1.18026078408386, 1.11038761652659, 1.04520480891972, 0.984360963719139, 0.927533702416675, 0.874427050401029, 0.824769076877428, 0.77830976310641, 0.734819075222262, 0.694085220528575, 0.620122719702347, 0.555036321859533, 0.497645031858449, 0.446939942675458, 0.402057044034501, 0.362254652234679, 0.326894622164949, 0.295426664290639, 0.267375218216842, 0.242328437347445, 0.21992892165416, 0.181868632267987, 0.151155727073292, 0.126231978348944, 0.105897900520138, 0.0892239461618055, 0.0641126857234299, 0.046763718010549, 0, 0.046763718010549],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_Int[m_P3pi_rd|aux2_rng1_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]_Norm[m_P3pi_rd,mpsi_P3pi_rd]_Comp[model2]9",
        "fTitle" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 224,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 222,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 14.2794213320868,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 14.2794213320868,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
      "_ymin" : 0,
      "_ymax" : 12.9812921200789,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_Int[m_P3pi_rd|aux2_rng1_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]_Norm[m_P3pi_rd,mpsi_P3pi_rd]",
      "fTitle" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 209,
      "fX" : [3.667998, 3.668, 3.67, 3.671, 3.672, 3.673, 3.674, 3.6745, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.6775, 3.67775, 3.678, 3.67825, 3.6785, 3.67875, 3.679, 3.67925, 3.6795, 3.67975, 3.679875, 3.68, 3.680125, 3.68025, 3.680375, 3.6805, 3.680625, 3.68075, 3.680875, 3.681, 3.681125, 3.68125, 3.681375, 3.6815, 3.6815625, 3.681625, 3.6816875, 3.68175, 3.6818125, 3.681875, 3.6819375, 3.682, 3.6820625, 3.682125, 3.6821875, 3.68225, 3.6823125, 3.682375, 3.6824375, 3.6825, 3.6825625, 3.682625, 3.6826875, 3.68275, 3.6828125, 3.682875, 3.6829375, 3.683, 3.6830625, 3.683125, 3.6831875, 3.68325, 3.6833125, 3.683375, 3.6834375, 3.6835, 3.683625, 3.68375, 3.684, 3.684125, 3.68425, 3.684375, 3.6844375, 3.6845, 3.6845625, 3.684625, 3.6846875, 3.68475, 3.6848125, 3.684875, 3.6849375, 3.685, 3.6850625, 3.685125, 3.6851875, 3.68525, 3.6853125, 3.685375, 3.6854375, 3.6855, 3.6855625, 3.685625, 3.6856875, 3.68575, 3.6858125, 3.68584375, 3.685875, 3.68590625, 3.6859375, 3.68596875, 3.686, 3.68603125, 3.6860625, 3.68609375, 3.686125, 3.68615625, 3.6861875, 3.68621875, 3.68625, 3.68628125, 3.6863125, 3.686375, 3.6864375, 3.6865, 3.6865625, 3.686625, 3.6866875, 3.68675, 3.6868125, 3.686875, 3.6869375, 3.687, 3.6870625, 3.687125, 3.6871875, 3.68725, 3.6873125, 3.687375, 3.6874375, 3.6875, 3.6875625, 3.687625, 3.6876875, 3.68775, 3.687875, 3.688, 3.68825, 3.688375, 3.6885, 3.688625, 3.6886875, 3.68875, 3.6888125, 3.688875, 3.6889375, 3.689, 3.6890625, 3.689125, 3.6891875, 3.68925, 3.6893125, 3.689375, 3.6894375, 3.6895, 3.6895625, 3.689625, 3.6896875, 3.68975, 3.6898125, 3.689875, 3.6899375, 3.69, 3.6900625, 3.690125, 3.6901875, 3.69025, 3.6903125, 3.690375, 3.6905, 3.690625, 3.69075, 3.690875, 3.691, 3.691125, 3.69125, 3.691375, 3.6915, 3.691625, 3.69175, 3.691875, 3.692, 3.692125, 3.69225, 3.692375, 3.6925, 3.69275, 3.693, 3.69325, 3.6935, 3.69375, 3.694, 3.69425, 3.6945, 3.69475, 3.695, 3.6955, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.699, 3.7, 3.7, 3.702, 3.702002],
      "fY" : [0, 1.26133633103667, 1.26133633103667, 1.33833030641254, 1.41847969105088, 1.50313490610276, 1.59436494790321, 1.64339749457795, 1.69542613265015, 1.75118001581184, 1.8116023667685, 1.87792497003555, 1.95177299137917, 2.035314425808, 2.08159741803873, 2.13147623060447, 2.18548721302622, 2.24426176113801, 2.3085459588569, 2.37922488684911, 2.45735285892431, 2.54419123088431, 2.64125594122891, 2.69418099761458, 2.75037763814918, 2.8101364037611, 2.87377819295599, 2.9416579236028, 3.01416869723825, 3.0917465434547, 3.17487583526895, 3.26409548224341, 3.36000602707942, 3.46327779405325, 3.57466026484247, 3.69499288997854, 3.82521758358511, 3.89436533735524, 3.96639319674767, 4.04145454532987, 4.11971232271574, 4.2013397078534, 4.28652085757277, 4.37545170537737, 4.46834082597947, 4.56541037163394, 4.66689708692558, 4.77305340936583, 4.88414866392054, 5.00047036041961, 5.12232560376628, 5.25004262792386, 5.38397246581694, 5.52449076862736, 5.67199978944837, 5.82693054789299, 5.98974519413821, 6.16093959298128, 6.34104615080423, 6.5306369110179, 6.73009685023529, 6.93558003365501, 7.14537946273023, 7.35930889534092, 7.57716309899282, 7.79871779806587, 8.02372970450083, 8.25193663512862, 8.48305771847332, 8.95282730153083, 9.43043141785567, 10.3973880967541, 10.880275413343, 11.3581311741571, 11.8272897258389, 12.0574342919282, 12.2839888181644, 12.506476037817, 12.7244190067518, 12.9373428094704, 13.1447762922687, 13.34625381484, 13.5413170113498, 13.7295165517415, 13.9104138938994, 14.0835830171834, 14.248612127772, 14.4051053263134, 14.5526842284703, 14.6909895290756, 14.8196825008776, 14.938446419143, 15.0469879037211, 15.1450381706279, 15.2323541856826, 15.3087197132566, 15.3739462538103, 15.4278738645316, 15.450558572081, 15.4703718580671, 15.4873020516809, 15.5013393750796, 15.5124759541399, 15.5207058271237, 15.5260249512424, 15.5284312071104, 15.52792440108, 15.524506265455, 15.518180456582, 15.5089525508221, 15.4968300384112, 15.4818223152147, 15.4639406723935, 15.4431982839943, 15.3931932922468, 15.3319497897334, 15.2596392174667, 15.1764612597253, 15.0826429760813, 14.9784378187192, 14.8641245409901, 14.7400060037892, 14.6064078869043, 14.4636773129956, 14.312181392354, 14.1523056969607, 13.9844526727021, 13.8090399988921, 13.6264989044277, 13.4372724500335, 13.2418137861489, 13.0405843959792, 12.8340523331564, 12.622690463362, 12.4069747190295, 12.1873823759871, 11.9643903606241, 11.5101033930072, 11.0478606016072, 10.1139203025706, 9.64901374004572, 9.18965982581543, 8.73868337575834, 8.51714501851028, 8.29863523737726, 8.0848961446214, 7.88019177223205, 7.68437301464012, 7.49701680457684, 7.31772234607167, 7.14610983119427, 6.98181923705678, 6.82450919767092, 6.67385594562259, 6.52955231892689, 6.39130682872611, 6.25884278380388, 6.13189746820021, 6.01022136844611, 5.89357744718278, 5.78174046017884, 5.67449631394221, 5.57164146131862, 5.47298233266825, 5.37833480035535, 5.28752367444135, 5.20038222763299, 5.11675174764909, 5.03648111529448, 4.9594264066596, 4.88545051795258, 4.746218782124, 4.61781251968101, 4.49934678410918, 4.39001630869451, 4.28908768336555, 4.19589236220385, 4.10982040689772, 4.0303148829395, 3.95686683541822, 3.8890107800123, 3.8263206524208, 3.76840616615748, 3.71490953447364, 3.66550251728847, 3.61988375850083, 3.57777638299718, 3.53892582613014, 3.47007687552819, 3.41167655385041, 3.36231372281768, 3.32078591411746, 3.28606587650753, 3.25727389004495, 3.23365478553658, 3.21455881494548, 3.19942568322489, 3.18777118321308, 3.17327617523941, 3.16833783323781, 3.17088046743249, 3.17931751798731, 3.19242768995854, 3.20926453464017, 3.25132463290848, 3.30128815956071, 3.30128815956071, 3.30128815956071, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_Int[m_P3pi_rd|aux2_rng1_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]_Norm[m_P3pi_rd,mpsi_P3pi_rd]10",
        "fTitle" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 211,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 209,
          "fXmin" : 3.6645976,
          "fXmax" : 3.7054024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 17.0812743278214,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 17.0812743278214,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi",
      "_ymin" : 0,
      "_ymax" : 15.5284312071104,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_CutRange[aux2_rng1_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]",
      "fTitle" : "Histogram of ds_1000_plot__mpsi_P3pi_rd",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0,
      "fNpoints" : 15,
      "fX" : [3.671, 3.673, 3.675, 3.677, 3.679, 3.681, 3.683, 3.685, 3.687, 3.689, 3.691, 3.693, 3.695, 3.697, 3.699],
      "fY" : [0, 1, 4, 0, 2, 6, 6, 14, 13, 11, 4, 3, 3, 1, 1],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_1000_CutRange[aux2_rng1_fit2:SX_P3pi_rd&SY_P3pi_rd__P3pi]3002",
        "fTitle" : "Histogram of ds_1000_plot__mpsi_P3pi_rd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 20.713418831257,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 20.713418831257,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001],
      "fEXhigh" : [0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001],
      "fEYlow" : [0, 0.82724622097655, 1.91433918622288, 0, 1.29181456018103, 2.37993137929577, 2.37993137929577, 3.69650031882412, 3.5586623304375, 3.26557940095131, 1.91433918622288, 1.63270468610957, 1.63270468610957, 0.82724622097655, 0.82724622097655],
      "fEYhigh" : [1.14787446444932, 2.29952655911586, 3.16275317226094, 1.14787446444932, 2.63785962345524, 3.58364154598457, 3.58364154598457, 4.83038075568817, 4.69757337260906, 4.41652052316603, 3.16275317226094, 2.9181858328834, 2.9181858328834, 2.29952655911586, 2.29952655911586],
      "_yAxisLabel" : "Events \/ ( 0.002 )",
      "_ymin" : 0,
      "_ymax" : 18.8303807556882,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00200000000000002,
      "_nSigma" : 1,
      "_entries" : 69,
      "_rawEntries" : 220
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 8,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig3a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.66746988026432,
  "fY1" : -0.262195119059189,
  "fX2" : 3.43855422171808,
  "fY2" : 1.50609755952959,
  "fXtoAbsPixelk" : -240.869515129928,
  "fXtoPixelk" : -240.869515129928,
  "fXtoPixel" : 360.869564682893,
  "fYtoAbsPixelk" : 681.379361362217,
  "fYtoPixelk" : 681.379361362217,
  "fYtoPixel" : -452.413794213328,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 0.66746988026432,
  "fPixeltoXk" : 0.66746988026432,
  "fPixeltoX" : 0.00277108434145376,
  "fAbsPixeltoYk" : 1.50609755952959,
  "fPixeltoYk" : -0.262195119059189,
  "fPixeltoY" : -0.00221036584823598,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 1,
  "fUymin" : -0.05,
  "fUxmax" : 3.3,
  "fUymax" : 1.4,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 1,
      "fY1" : -0.05,
      "fX2" : 3.3,
      "fY2" : 1.4,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h5pimc",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -502,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 1,
        "fXmax" : 3.3,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 1.4,
      "fMinimum" : -0.05,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "pspol_EYkZBK_Norm[m23456cPVM]",
      "fTitle" : "Projection of Phase space modulated by polynomial B",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 210,
      "fX" : [0.976977, 0.977, 1, 1.023, 1.046, 1.069, 1.092, 1.115, 1.138, 1.161, 1.184, 1.207, 1.23, 1.2415, 1.253, 1.2645, 1.276, 1.2875, 1.299, 1.3105, 1.322, 1.3335, 1.345, 1.3565, 1.368, 1.3795, 1.391, 1.4025, 1.414, 1.4255, 1.437, 1.4485, 1.46, 1.4715, 1.483, 1.4945, 1.506, 1.5175, 1.529, 1.5405, 1.552, 1.5635, 1.575, 1.5865, 1.598, 1.6095, 1.621, 1.6325, 1.644, 1.6555, 1.667, 1.6785, 1.69, 1.7015, 1.713, 1.7245, 1.736, 1.759, 1.782, 1.805, 1.828, 1.851, 1.874, 1.897, 1.92, 1.943, 1.9545, 1.966, 1.9775, 1.989, 2.0005, 2.012, 2.0235, 2.035, 2.0465, 2.058, 2.0695, 2.081, 2.0925, 2.104, 2.1155, 2.127, 2.1385, 2.15, 2.1615, 2.173, 2.1845, 2.196, 2.2075, 2.219, 2.2305, 2.242, 2.2535, 2.265, 2.2765, 2.288, 2.2995, 2.311, 2.3225, 2.334, 2.3455, 2.357, 2.3685, 2.38, 2.3915, 2.403, 2.4145, 2.426, 2.4375, 2.449, 2.4605, 2.472, 2.4835, 2.495, 2.5065, 2.518, 2.5295, 2.541, 2.5525, 2.564, 2.587, 2.61, 2.633, 2.656, 2.679, 2.702, 2.725, 2.748, 2.771, 2.794, 2.817, 2.84, 2.863, 2.886, 2.909, 2.932, 2.9435, 2.955, 2.9665, 2.978, 2.9895, 3.001, 3.0125, 3.024, 3.02975, 3.0355, 3.04125, 3.047, 3.05275, 3.0585, 3.06425, 3.07, 3.07575, 3.0815, 3.08725, 3.093, 3.09875, 3.1045, 3.11025, 3.116, 3.118875, 3.12175, 3.124625, 3.1275, 3.130375, 3.13325, 3.136125, 3.139, 3.141875, 3.14475, 3.147625, 3.1505, 3.153375, 3.15625, 3.1576875, 3.159125, 3.1605625, 3.162, 3.1634375, 3.164875, 3.1663125, 3.16775, 3.1691875, 3.16990625, 3.170625, 3.17134375, 3.1720625, 3.17278125, 3.1735, 3.17421875, 3.174578125, 3.1749375, 3.175296875, 3.17565625, 3.176015625, 3.176375, 3.176734375, 3.17709375, 3.177453125, 3.1778125, 3.17925, 3.185, 3.208, 3.231, 3.254, 3.277, 3.3, 3.3, 3.323, 3.323023],
      "fY" : [0, 1.61505921064105e-15, 1.61505921064105e-15, 1.80092638231197e-4, 4.84410108805499e-4, 9.55651562658296e-4, 0.00164316271856074, 0.0026027025221057, 0.00389603683150157, 0.00559036739892199, 0.00775760753008284, 0.010473518435475, 0.0138167224607571, 0.0157486443435472, 0.0178676111273124, 0.0201837548798642, 0.0227071672526117, 0.0254478594027913, 0.0284157213791293, 0.0316204811365071, 0.0350716633450546, 0.0387785481583874, 0.0427501301044563, 0.0469950772607083, 0.0515216908730054, 0.0563378655750074, 0.06145105036155, 0.0668682104659363, 0.0725957902870441, 0.0786396775077523, 0.085005168541422, 0.0916969354380655, 0.0987189943764024, 0.106074675862277, 0.113766596747895, 0.121796634180077, 0.130165901579197, 0.138874726743755, 0.147922632168603, 0.157308317657704, 0.167029645305048, 0.177083626909905, 0.18746641388507, 0.198173289709054, 0.209198664965475, 0.22053607500505, 0.232178180257718, 0.24411676921453, 0.25634276409098, 0.268846229175552, 0.281616381859293, 0.29464160633437, 0.307909469941683, 0.321406742139851, 0.335119416060153, 0.3490327326044, 0.363131207035193, 0.39181823892831, 0.421043282641488, 0.450659596189279, 0.480512173084926, 0.510439114601125, 0.540273112091985, 0.569843024107895, 0.598975531711171, 0.627496854218819, 0.641474320278023, 0.655234506569814, 0.668756346883012, 0.682019078647917, 0.695002298303066, 0.707686016196074, 0.720050710852137, 0.732077382443261, 0.743747605291098, 0.755043579236576, 0.765948179710093, 0.77644500633717, 0.786518429915827, 0.796153637603902, 0.805336676156722, 0.8140544930583, 0.822294975392271, 0.830046986302366, 0.837300398896109, 0.844046127449815, 0.850276155777737, 0.855983562633373, 0.861162544016603, 0.865808432266295, 0.869917711824457, 0.873488031564879, 0.876518213586378, 0.879008258378434, 0.880959346274995, 0.88237383512064, 0.883255254082021, 0.883608293546677, 0.883438791060761, 0.882753713267063, 0.881561133814843, 0.879870207223488, 0.8776911386927, 0.87503514986305, 0.871914440541978, 0.868342146421858, 0.864332292828552, 0.859899744550791, 0.855060151812835, 0.849829892465136, 0.844226010480041, 0.838266150851986, 0.831968491014052, 0.825351668895129, 0.818434707754242, 0.811236937940744, 0.803777915741041, 0.796077339484147, 0.788154963089683, 0.780030507252738, 0.763253526123127, 0.745899993351538, 0.728116969998761, 0.710041852338513, 0.691799194240141, 0.673497511720709, 0.655226099654417, 0.637051887409984, 0.619016354071878, 0.601132513540657, 0.583381963099905, 0.565711962616119, 0.548032469852233, 0.530212990975199, 0.512078997564414, 0.49340748174552, 0.4837857703439, 0.473920910980289, 0.463768233657218, 0.453278285591268, 0.442396211793115, 0.431060942881789, 0.419204114992703, 0.406748611713799, 0.400269387047538, 0.393606562997933, 0.3867470178094, 0.379676546788244, 0.372379700736158, 0.36483958928917, 0.357037639653724, 0.348953298050481, 0.34056365670045, 0.331842982785146, 0.322762116484583, 0.313287691330459, 0.303381109028505, 0.292997168025506, 0.282082192333446, 0.270571419634393, 0.264568450990655, 0.258385257043348, 0.252008666682314, 0.245423741836107, 0.238613415787566, 0.231558030600883, 0.22423473699295, 0.21661670310386, 0.208672052087343, 0.200362405466639, 0.191640837184952, 0.182448917744706, 0.17271229866185, 0.162333845486857, 0.156864726614669, 0.151182416590899, 0.145262039117235, 0.139073345284927, 0.132578930218872, 0.125731607471194, 0.118470396904893, 0.110714109716788, 0.102350495260164, 0.0978928295328764, 0.0932164957495553, 0.088286791030943, 0.0830586534322674, 0.0774717313159881, 0.0714419487835996, 0.064845936850738, 0.0612791129109727, 0.0574891870002673, 0.0534287118252891, 0.0490305257346913, 0.0441939265713438, 0.0387551317023056, 0.0324124147817918, 0.0244727861807491, 0.0121251414368065, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_pspol_EYkZBK_Norm[m23456cPVM]1",
        "fTitle" : "Projection of Phase space modulated by polynomial B",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 212,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 210,
          "fXmin" : 0.7423724,
          "fXmax" : 3.5576276,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.971969122901345,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.971969122901345,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Phase space modulated by polynomial B",
      "_ymin" : 0,
      "_ymax" : 29.0998777297453,
      "_normValue" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h_1001",
      "fTitle" : "",
      "fLineColor" : 2,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 2,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNcells" : 12,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 10,
        "fXmin" : 1.2,
        "fXmax" : 3.2,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 203.846617346387,
      "fTsumw" : 4.99999993015081,
      "fTsumw2" : 0.122641227148875,
      "fTsumwx" : 11.8311169476248,
      "fTsumwx2" : 28.8646139496286,
      "fMaximum" : -1111,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [0, 2.21001556360693e-5, 8.7784349273613e-4, 0.00955690787914005, 0.0161083597471581, 0.0136366539577067, 0.0171262955942811, 0.0183537142371191, 0.0177024179831819, 0.0177971117424806, 0.0114598223594353, 0],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, -0.004701081, 0.03284871, 0.4543056, 0.778481, 0.6370959, 0.6632847, 0.7618019, 0.7446657, 0.6595538, 0.2726637, 0]
    }, {
      "_typename" : "TLine",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fX1" : 1.2,
      "fY1" : 0,
      "fX2" : 3.2,
      "fY2" : 0
    }],
    "opt" : ["", "", "lc ", "e1 same", ""]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 8,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig3b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 1.46867469931431,
  "fY1" : -0.43902438426039,
  "fX2" : 3.39638554554301,
  "fY2" : 3.2195121921302,
  "fXtoAbsPixelk" : -761.874949140855,
  "fXtoPixelk" : -761.874949140855,
  "fXtoPixel" : 518.749999231659,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -218.666667203108,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 1.46867469931431,
  "fPixeltoXk" : 1.46867469931431,
  "fPixeltoX" : 0.0019277108462287,
  "fAbsPixeltoYk" : 3.2195121921302,
  "fPixeltoYk" : -0.43902438426039,
  "fPixeltoY" : -0.00457317072048823,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 1.7,
  "fUymin" : 0,
  "fUxmax" : 3.3,
  "fUymax" : 3,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 1.7,
      "fY1" : 0,
      "fX2" : 3.3,
      "fY2" : 3,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h2k3pimc",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 37,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -404,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 35,
        "fXmin" : 1.7,
        "fXmax" : 3.3,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -605,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 3,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "pspol_JpMUVU_Norm[m23456cPVM]",
      "fTitle" : "Projection of Phase space modulated by polynomial B2k3pi",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 212,
      "fX" : [1.683984, 1.684, 1.7, 1.716, 1.732, 1.748, 1.764, 1.78, 1.796, 1.812, 1.828, 1.844, 1.86, 1.876, 1.892, 1.908, 1.924, 1.94, 1.956, 1.972, 1.988, 2.004, 2.02, 2.036, 2.052, 2.068, 2.084, 2.1, 2.116, 2.132, 2.148, 2.164, 2.18, 2.196, 2.212, 2.228, 2.244, 2.26, 2.276, 2.292, 2.308, 2.324, 2.34, 2.356, 2.372, 2.388, 2.404, 2.42, 2.436, 2.452, 2.468, 2.484, 2.5, 2.516, 2.532, 2.548, 2.564, 2.58, 2.596, 2.612, 2.628, 2.636, 2.644, 2.652, 2.66, 2.668, 2.676, 2.684, 2.692, 2.7, 2.708, 2.716, 2.724, 2.732, 2.74, 2.748, 2.756, 2.764, 2.772, 2.78, 2.788, 2.796, 2.804, 2.812, 2.82, 2.828, 2.836, 2.844, 2.852, 2.86, 2.868, 2.876, 2.884, 2.892, 2.9, 2.908, 2.916, 2.924, 2.932, 2.94, 2.948, 2.956, 2.964, 2.972, 2.98, 2.988, 2.996, 3, 3.004, 3.008, 3.012, 3.016, 3.02, 3.024, 3.028, 3.032, 3.036, 3.04, 3.044, 3.048, 3.052, 3.056, 3.06, 3.064, 3.068, 3.072, 3.076, 3.08, 3.084, 3.088, 3.092, 3.096, 3.1, 3.104, 3.108, 3.112, 3.114, 3.116, 3.118, 3.12, 3.122, 3.124, 3.126, 3.128, 3.13, 3.132, 3.134, 3.136, 3.138, 3.14, 3.142, 3.144, 3.146, 3.148, 3.15, 3.152, 3.153, 3.154, 3.155, 3.156, 3.157, 3.158, 3.159, 3.16, 3.161, 3.162, 3.163, 3.164, 3.165, 3.166, 3.167, 3.168, 3.1685, 3.169, 3.1695, 3.17, 3.1705, 3.171, 3.1715, 3.172, 3.1725, 3.173, 3.1735, 3.174, 3.17425, 3.1745, 3.17475, 3.175, 3.17525, 3.1755, 3.17575, 3.176, 3.17625, 3.1765, 3.17675, 3.177, 3.17725, 3.1775, 3.17775, 3.178, 3.18, 3.188, 3.204, 3.22, 3.236, 3.252, 3.268, 3.284, 3.3, 3.3, 3.316, 3.316016],
      "fY" : [0, 0.00365024145747605, 0.00365024145747605, 0.00470121501859765, 0.00597241302729001, 0.00749369705226383, 0.00929668316059233, 0.0114146222397122, 0.013882261854885, 0.0167356903332408, 0.0200121638510176, 0.0237499173828956, 0.0279879604513261, 0.0327658586893991, 0.0381235023029983, 0.0441008625866731, 0.0507377377127193, 0.0580734890743179, 0.0661467695211145, 0.0749952448792419, 0.0846553101973606, 0.0951618022057032, 0.106547709516223, 0.118843882128612, 0.132078741839037, 0.146277995175747, 0.161464350508082, 0.17765724099265, 0.194872555032322, 0.213122375930028, 0.232414732419798, 0.252753361751905, 0.274137486996966, 0.296561610215088, 0.320015323110367, 0.344483136757694, 0.369944331947598, 0.396372831645158, 0.423737097000344, 0.452000048278896, 0.48111901200425, 0.511045695511388, 0.541726190011834, 0.573101003154416, 0.605105121937636, 0.637668106685274, 0.670714216635621, 0.704162567514791, 0.737927321263752, 0.771917907864822, 0.80603927896337, 0.8401921927013, 0.874273528866407, 0.908176633111485, 0.941791688603305, 0.975006113017768, 1.00770497829542, 1.03977145000121, 1.07108724248166, 1.10153308526673, 1.13098919530353, 1.14530864437931, 1.15933574861161, 1.17305559967906, 1.18645334378539, 1.1995141950536, 1.21222344840058, 1.22456649179105, 1.23652881776056, 1.24809603408755, 1.25925387348336, 1.26998820215714, 1.28028502709917, 1.29013050191116, 1.29951093099556, 1.30841277189738, 1.31682263557121, 1.32472728432282, 1.33211362714837, 1.33896871216465, 1.34527971578991, 1.35103392829656, 1.35621873531336, 1.36082159480428, 1.36483000899407, 1.36823149064361, 1.37101352300158, 1.37316351266937, 1.37466873451161, 1.3755162676227, 1.37569292121525, 1.37518514912639, 1.37397895143511, 1.3720597614425, 1.36941231597622, 1.36602050663094, 1.36186720913106, 1.35693408748377, 1.35120136895295, 1.34464758509617, 1.33724927312586, 1.32898063062383, 1.31981311508145, 1.30971497775211, 1.29865071874833, 1.28658044699811, 1.27345912432253, 1.26648861941853, 1.25923566712135, 1.25169276116515, 1.24385187140199, 1.23570439726642, 1.22724111634607, 1.21845212740212, 1.20932678707454, 1.19985363937652, 1.19002033692439, 1.17981355265942, 1.16921888058533, 1.1582207237618, 1.146802167445, 1.13494483483359, 1.12262872233998, 1.10983201063047, 1.09653084682345, 1.08269909214645, 1.06830802795501, 1.05332601120482, 1.03771806809905, 1.02144541150053, 1.00446486351253, 0.986728158970414, 0.968181097828644, 0.948762503645603, 0.928402930149702, 0.907023036017605, 0.89592247121716, 0.884531516022003, 0.872836450296942, 0.860822428934109, 0.848473348024923, 0.835771689498924, 0.822698339801884, 0.809232377063708, 0.795350819742633, 0.781028327802837, 0.766236844912347, 0.750945166684307, 0.735118415257612, 0.718717393972789, 0.701697786714594, 0.684009153380901, 0.665593653877091, 0.646384404766287, 0.626303329830957, 0.605258299120909, 0.594340739053804, 0.583139244372094, 0.571636370974367, 0.559812762354196, 0.547646838351674, 0.535114415213962, 0.522188237431629, 0.508837394884812, 0.495026588893863, 0.480715196253965, 0.465856058695064, 0.4503938922051, 0.434263159002882, 0.417385161715353, 0.399663980646757, 0.380980634928718, 0.371232614069733, 0.361184413468673, 0.350810053044564, 0.340079490747961, 0.328957668603564, 0.31740324926376, 0.305366910618852, 0.292788993267288, 0.279596172491626, 0.265696609116522, 0.250972631333714, 0.235269210385797, 0.226987091652155, 0.218374831804231, 0.209391656676538, 0.199987545223003, 0.19009999077147, 0.179649138098829, 0.168530173455703, 0.156600792480852, 0.143659184746867, 0.129401935060311, 0.113333527326129, 0.0945347875936183, 0.0708650515653652, 0.0331595921287082, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_pspol_JpMUVU_Norm[m23456cPVM]1",
        "fTitle" : "Projection of Phase space modulated by polynomial B2k3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 214,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 212,
          "fXmin" : 1.5207808,
          "fXmax" : 3.4792192,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.51326221333678,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.51326221333678,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Phase space modulated by polynomial B2k3pi",
      "_ymin" : 0,
      "_ymax" : 22.2854920066641,
      "_normValue" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h_1001",
      "fTitle" : "",
      "fLineColor" : 2,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 2,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNcells" : 9,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 7,
        "fXmin" : 1.8,
        "fXmax" : 3.2,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 46.8507146981071,
      "fTsumw" : 5.00000000745058,
      "fTsumw2" : 0.533609790919921,
      "fTsumwx" : 13.8780521862209,
      "fTsumwx2" : 38.9160259372741,
      "fMaximum" : -1111,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [0, 0.00552630993279344, 0.0149269319546308, 0.0427861388446299, 0.0486478390830523, 0.121292578549621, 0.183921716358733, 0.116508276196461, 0],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0.0510773, 0.1537056, 0.4577214, 0.4386992, 1.105769, 1.676225, 1.116802, 0]
    }, {
      "_typename" : "TLine",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fX1" : 1.8,
      "fY1" : 0,
      "fX2" : 3.2,
      "fY2" : 0
    }],
    "opt" : ["", "", "lc ", "e1same", ""]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 8,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig3c.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 1.2397590367286,
  "fY1" : -0.699999991822533,
  "fX2" : 3.40843373873589,
  "fY2" : 4.29999999591127,
  "fXtoAbsPixelk" : -571.666616089247,
  "fXtoPixelk" : -571.666616089247,
  "fXtoPixel" : 461.111110428141,
  "fYtoAbsPixelk" : 688.000051033632,
  "fYtoPixelk" : 688.000051033632,
  "fYtoPixel" : -160.000000392518,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 1.2397590367286,
  "fPixeltoXk" : 1.2397590367286,
  "fPixeltoX" : 0.00216867470200729,
  "fAbsPixeltoYk" : 4.29999999591127,
  "fPixeltoYk" : -0.699999991822533,
  "fPixeltoY" : -0.00624999998466725,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 1.5,
  "fUymin" : -0.1,
  "fUxmax" : 3.3,
  "fUymax" : 4,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 1.5,
      "fY1" : -0.1,
      "fX2" : 3.3,
      "fY2" : 4,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h7pimc",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 32,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -603,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 30,
        "fXmin" : 1.5,
        "fXmax" : 3.3,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 50005,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 4,
      "fMinimum" : -0.1,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "pspol_FDGBCI_Norm[m2345678]",
      "fTitle" : "Projection of Phase space modulated by polynomial B",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 231,
      "fX" : [1.481982, 1.482, 1.5, 1.518, 1.536, 1.554, 1.572, 1.59, 1.608, 1.626, 1.644, 1.662, 1.68, 1.698, 1.716, 1.734, 1.752, 1.77, 1.788, 1.806, 1.824, 1.842, 1.86, 1.878, 1.896, 1.914, 1.932, 1.95, 1.968, 1.986, 2.004, 2.022, 2.04, 2.058, 2.076, 2.094, 2.112, 2.13, 2.148, 2.166, 2.184, 2.202, 2.22, 2.229, 2.238, 2.247, 2.256, 2.265, 2.274, 2.283, 2.292, 2.301, 2.31, 2.319, 2.328, 2.337, 2.346, 2.355, 2.364, 2.373, 2.382, 2.391, 2.4, 2.409, 2.418, 2.427, 2.436, 2.445, 2.454, 2.463, 2.472, 2.49, 2.508, 2.526, 2.544, 2.562, 2.58, 2.598, 2.616, 2.634, 2.652, 2.67, 2.688, 2.706, 2.724, 2.733, 2.742, 2.751, 2.76, 2.769, 2.778, 2.787, 2.796, 2.805, 2.814, 2.823, 2.832, 2.841, 2.85, 2.859, 2.868, 2.877, 2.886, 2.8905, 2.895, 2.8995, 2.904, 2.9085, 2.913, 2.9175, 2.922, 2.9265, 2.931, 2.9355, 2.94, 2.9445, 2.949, 2.9535, 2.958, 2.9625, 2.967, 2.9715, 2.976, 2.9805, 2.985, 2.9895, 2.994, 2.9985, 3.003, 3.0075, 3.012, 3.0165, 3.021, 3.0255, 3.03, 3.0345, 3.039, 3.0435, 3.048, 3.0525, 3.057, 3.0615, 3.066, 3.0705, 3.075, 3.0795, 3.084, 3.0885, 3.09075, 3.093, 3.09525, 3.0975, 3.09975, 3.102, 3.10425, 3.1065, 3.10875, 3.111, 3.11325, 3.1155, 3.11775, 3.12, 3.12225, 3.1245, 3.12675, 3.129, 3.13125, 3.1335, 3.13575, 3.138, 3.14025, 3.1425, 3.14475, 3.147, 3.14925, 3.150375, 3.1515, 3.152625, 3.15375, 3.154875, 3.156, 3.157125, 3.15825, 3.159375, 3.1605, 3.161625, 3.16275, 3.163875, 3.165, 3.166125, 3.1666875, 3.16725, 3.1678125, 3.168375, 3.1689375, 3.1695, 3.1700625, 3.170625, 3.1711875, 3.17175, 3.1723125, 3.172875, 3.1734375, 3.17371875, 3.174, 3.17428125, 3.1745625, 3.17484375, 3.175125, 3.17540625, 3.1756875, 3.17596875, 3.17625, 3.17653125, 3.1768125, 3.17709375, 3.177375, 3.17765625, 3.1779375, 3.1785, 3.183, 3.192, 3.21, 3.228, 3.246, 3.264, 3.282, 3.3, 3.3, 3.318, 3.318018],
      "fY" : [0, 5.73778073052128e-4, 5.73778073052128e-4, 7.37690506270584e-4, 9.39922096668649e-4, 0.00118751664064247, 0.00148846273031875, 0.00185176996164447, 0.00228754557913679, 0.00280707093467717, 0.00342287709225195, 0.00414881886691754, 0.00500014654472517, 0.00599357449108974, 0.00714734581833777, 0.00848129224911879, 0.0100168882812056, 0.0117772987311262, 0.0137874187092438, 0.0160739050575006, 0.0186651982632341, 0.0215915338484224, 0.0248849422235622, 0.0285792359892933, 0.0327099836669797, 0.0373144688418944, 0.0424316337095473, 0.0481020060271851, 0.0543676084886821, 0.0612718495620659, 0.0688593948548715, 0.0771760181035161, 0.0862684309190174, 0.0961840904627413, 0.106970984272555, 0.118677391511835, 0.131351619971331, 0.145041718216987, 0.159795162345453, 0.175658516883346, 0.192677069446227, 0.210894438858856, 0.230352156529474, 0.2405584446695, 0.251089220967666, 0.261948886977452, 0.273141625437596, 0.284671384050221, 0.296541858846076, 0.308756477139676, 0.321318380077634, 0.334230404783944, 0.34749506610649, 0.361114537969537, 0.375090634337471, 0.389424789795577, 0.404118039754159, 0.419171000282804, 0.434583847582168, 0.450356297101117, 0.466487582307637, 0.482976433122438, 0.49982105402465, 0.517019101839593, 0.534567663219044, 0.552463231824946, 0.570701685227967, 0.589278261532781, 0.608187535742361, 0.627423395874004, 0.646979018840139, 0.687018559147252, 0.728236419816949, 0.77054990808755, 0.813862570217422, 0.858063377590752, 0.903025905724509, 0.948607507765425, 0.994648483819571, 1.04097124707099, 1.08737948707221, 1.13365732976436, 1.17956849262049, 1.22485543168243, 1.26923847501294, 1.29099736961712, 1.3124149339772, 1.33344958416105, 1.35405817947279, 1.37419599026897, 1.39381666427228, 1.41287219106056, 1.43131286434678, 1.44908724159131, 1.46614210039891, 1.48242239104648, 1.49787118435917, 1.51242961399737, 1.52603681202942, 1.53862983643564, 1.55014358890962, 1.56051072097893, 1.56966152604265, 1.57375834748267, 1.57752381439645, 1.58094849121666, 1.58402276765841, 1.58673685272344, 1.5890807681826, 1.59104434148105, 1.59261719800449, 1.59378875263712, 1.59454820053341, 1.59488450701657, 1.59478639650529, 1.59424234035782, 1.59324054350826, 1.59176892975295, 1.58981512552611, 1.58736644198164, 1.58440985517207, 1.58093198408648, 1.57691906627367, 1.57235693073688, 1.56723096773816, 1.56152609509455, 1.5552267204817, 1.54831669918167, 1.54077928661812, 1.53259708490945, 1.52375198253615, 1.51422508605564, 1.50399664260138, 1.49304595166244, 1.48135126434639, 1.4688896679662, 1.45563695334373, 1.44156746166355, 1.42665390701017, 1.41086716983558, 1.39417605547669, 1.37654701039483, 1.35794378693629, 1.33832704496555, 1.31765387549384, 1.29587722711991, 1.27294521029104, 1.24880024645697, 1.23625310714315, 1.22337801820137, 1.21016567263648, 1.19660616098991, 1.18268891031805, 1.16840261510616, 1.15373515878409, 1.13867352424188, 1.12320369141054, 1.10731051955855, 1.09097761143341, 1.07418715571851, 1.05691974343547, 1.03915415284248, 1.02086709597958, 1.00203291818062, 0.982623239450681, 0.962606523373476, 0.941947554839467, 0.920606801896449, 0.898539628707671, 0.875695314876476, 0.852015819585297, 0.827434204445598, 0.801872592359187, 0.775239483878986, 0.747426165222796, 0.733037075700299, 0.718301801395972, 0.703199409147257, 0.687706573545093, 0.671797176150085, 0.655441814091338, 0.638607191671042, 0.621255359012208, 0.603342747941338, 0.584818934910288, 0.56562503009143, 0.545691544520999, 0.524935512348906, 0.503256523113481, 0.480531112406161, 0.468729177737816, 0.456604595395679, 0.444131141762864, 0.431278755003116, 0.4180126993183, 0.404292479529299, 0.390070408254642, 0.375289679252419, 0.359881721414281, 0.343762475029953, 0.32682699960612, 0.308941396839993, 0.289930207796263, 0.279931498857052, 0.269555734645267, 0.258757607502458, 0.247481886547769, 0.235660078025241, 0.223205484335665, 0.210005609471411, 0.195909928321851, 0.180709005450164, 0.164096052314563, 0.145588577021241, 0.124343586023719, 0.0986074031133384, 0.0631057541506678, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_pspol_FDGBCI_Norm[m2345678]1",
        "fTitle" : "Projection of Phase space modulated by polynomial B",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 233,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 231,
          "fXmin" : 1.2983784,
          "fXmax" : 3.5016216,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.75437295771823,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.75437295771823,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Phase space modulated by polynomial B",
      "_ymin" : 0,
      "_ymax" : 8.82121390509357,
      "_normValue" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h_1001",
      "fTitle" : "",
      "fLineColor" : 2,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 2,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNcells" : 8,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 6,
        "fXmin" : 2,
        "fXmax" : 3.2,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 13.4437821768699,
      "fTsumw" : 5.00000009313226,
      "fTsumw2" : 1.85959580439612,
      "fTsumwx" : 14.3719715762883,
      "fTsumwx2" : 41.5270437080041,
      "fMaximum" : -1111,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [0, 0.00144285302549926, 0.116113359871178, 0.126639827190102, 0.293236388864195, 0.721403498855932, 0.600759876589218, 0],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, -0.0379849, 0.3407541, 0.1357384, 0.9932979, 2.073241, 1.494954, 0]
    }, {
      "_typename" : "TLine",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fX1" : 2,
      "fY1" : 0,
      "fX2" : 3.2,
      "fY2" : 0
    }],
    "opt" : ["", "", "lc ", "e1 same", ""]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 8,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig4a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : -0.0614457823213913,
  "fY1" : -0.423170726621332,
  "fX2" : 2.95060241491096,
  "fY2" : 2.68658536331067,
  "fXtoAbsPixelk" : 20.4000497004867,
  "fXtoPixelk" : 20.4000497004867,
  "fXtoPixel" : 331.999999508262,
  "fYtoAbsPixelk" : 691.137305943289,
  "fYtoPixelk" : 691.137305943289,
  "fYtoPixel" : -257.254902591892,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : -0.0614457823213913,
  "fPixeltoXk" : -0.0614457823213913,
  "fPixeltoX" : 0.00301204819723235,
  "fAbsPixeltoYk" : 2.68658536331067,
  "fPixeltoYk" : -0.423170726621332,
  "fPixeltoY" : -0.003887195112415,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.3,
  "fUymin" : -0.05,
  "fUxmax" : 2.8,
  "fUymax" : 2.5,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.3,
      "fY1" : -0.05,
      "fX2" : 2.8,
      "fY2" : 2.5,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h3pimc",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 0.3,
        "fXmax" : 2.8,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 50006,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 2.5,
      "fMinimum" : -0.05,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "pspol_hYRWIj_Norm[m3pi]",
      "fTitle" : "Projection of Phase space modulated by polynomial B3pi",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 210,
      "fX" : [0.274975, 0.275, 0.3, 0.325, 0.35, 0.375, 0.4, 0.4125, 0.41875, 0.425, 0.43125, 0.4375, 0.44375, 0.45, 0.45625, 0.4625, 0.46875, 0.475, 0.48125, 0.4875, 0.49375, 0.5, 0.5125, 0.525, 0.55, 0.5625, 0.575, 0.5875, 0.6, 0.6125, 0.625, 0.65, 0.6625, 0.675, 0.6875, 0.7, 0.70625, 0.7125, 0.71875, 0.725, 0.73125, 0.7375, 0.74375, 0.75, 0.75625, 0.7625, 0.76875, 0.775, 0.78125, 0.7875, 0.79375, 0.8, 0.80625, 0.8125, 0.81875, 0.825, 0.83125, 0.8375, 0.84375, 0.85, 0.85625, 0.8625, 0.875, 0.8875, 0.9, 0.925, 0.9375, 0.95, 0.9625, 0.975, 0.98125, 0.9875, 0.99375, 1, 1.00625, 1.0125, 1.01875, 1.025, 1.03125, 1.0375, 1.04375, 1.05, 1.05625, 1.0625, 1.06875, 1.075, 1.08125, 1.0875, 1.09375, 1.1, 1.10625, 1.1125, 1.11875, 1.125, 1.13125, 1.1375, 1.14375, 1.15, 1.15625, 1.1625, 1.16875, 1.175, 1.18125, 1.1875, 1.19375, 1.2, 1.20625, 1.2125, 1.21875, 1.225, 1.23125, 1.2375, 1.24375, 1.25, 1.25625, 1.2625, 1.26875, 1.275, 1.28125, 1.2875, 1.29375, 1.3, 1.30625, 1.3125, 1.31875, 1.325, 1.3375, 1.35, 1.3625, 1.375, 1.3875, 1.4, 1.425, 1.45, 1.4625, 1.475, 1.4875, 1.5, 1.5125, 1.525, 1.5375, 1.55, 1.5625, 1.575, 1.5875, 1.6, 1.6125, 1.625, 1.6375, 1.65, 1.6625, 1.675, 1.6875, 1.7, 1.7125, 1.725, 1.7375, 1.75, 1.7625, 1.775, 1.7875, 1.8, 1.8125, 1.825, 1.8375, 1.85, 1.8625, 1.875, 1.8875, 1.9, 1.9125, 1.925, 1.95, 1.975, 2, 2.025, 2.05, 2.075, 2.1, 2.125, 2.15, 2.175, 2.2, 2.225, 2.25, 2.275, 2.3, 2.325, 2.35, 2.375, 2.4, 2.425, 2.45, 2.475, 2.5, 2.525, 2.55, 2.575, 2.6, 2.625, 2.65, 2.675, 2.7, 2.725, 2.75, 2.775, 2.8, 2.8, 2.825, 2.825025],
      "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 1.0457940851881e-8, 2.86433118755168e-4, 0.0011778492331662, 0.00271431787343213, 0.00491458638028775, 0.00777957783087429, 0.011295525251038, 0.0154367780889697, 0.0201683050734309, 0.0254479162450411, 0.0312282256713637, 0.0374583751339123, 0.0440855379058923, 0.0510562206216764, 0.0658173715304898, 0.081338882162203, 0.113288953715409, 0.129188352604278, 0.144801597500104, 0.1600403818593, 0.174882916828564, 0.189367512635646, 0.203584550379219, 0.231783111260524, 0.246122305933162, 0.260890234535336, 0.27629762125685, 0.292552474590682, 0.301060119756222, 0.309852680113776, 0.318952246242757, 0.328379519526592, 0.33815366400625, 0.348292174106648, 0.358810758158389, 0.369723237548648, 0.381041461255202, 0.392775235446095, 0.40493226776373, 0.417518125855852, 0.43053620966652, 0.443987736957293, 0.457871741492129, 0.472185083288456, 0.486922470311253, 0.502076490966309, 0.517637656732849, 0.533594454264065, 0.549933406276479, 0.566639140545128, 0.58369446632115, 0.601080457491009, 0.618776541802221, 0.636760595488708, 0.673496958668081, 0.711085400134225, 0.749303680180354, 0.826672032172466, 0.865319901517895, 0.903600522383228, 0.94125577159894, 0.978030929256691, 0.996010590066003, 1.01367785270291, 1.03100320991542, 1.04795791936171, 1.06451408098695, 1.08064470983367, 1.09632380416755, 1.111526408822, 1.12622867368633, 1.14040790728213, 1.15404262539225, 1.16711259472565, 1.1795988716192, 1.19148383579481, 1.20275121920675, 1.21338613002934, 1.22337507185036, 1.23270595814874, 1.241368122149, 1.24935232215615, 1.25665074248701, 1.26325699012368, 1.26916608722509, 1.274374459641, 1.27887992158127, 1.28268165659994, 1.28578019506065, 1.28817738825501, 1.28987637935101, 1.29088157135215, 1.29119859225186, 1.29083425757032, 1.28979653046267, 1.28809447958943, 1.28573823494018, 1.28273894180212, 1.27910871306448, 1.27486058004863, 1.27000844205256, 1.26456701479582, 1.25855177794891, 1.25197892192787, 1.24486529413128, 1.23722834479333, 1.22908607262189, 1.22045697038654, 1.21135997061576, 1.20181439155814, 1.19183988355615, 1.18145637597566, 1.17068402482836, 1.15954316121781, 1.14805424073359, 1.13623779391151, 1.12411437787094, 1.11170452923374, 1.08610730542677, 1.05960830623883, 1.03236662242535, 1.0045370216512, 0.976268834341409, 0.947704961256719, 0.890224540685079, 0.833080647763101, 0.804903337836338, 0.777113161170491, 0.749790890688446, 0.723007465641867, 0.696824093112305, 0.671292446963852, 0.646454955913181, 0.622345171808032, 0.598988208762183, 0.576401243482011, 0.554594066934093, 0.533569677440892, 0.513324905347549, 0.493851059570977, 0.475134586616266, 0.457157733017048, 0.439899202617876, 0.423334800658804, 0.407438057236062, 0.392180823388177, 0.377533833784152, 0.363467230759157, 0.349951045243326, 0.336955630950405, 0.324452049024895, 0.312412401179021, 0.300810110174459, 0.289620147308917, 0.278819207345308, 0.268385832062907, 0.258300484307554, 0.248545575064326, 0.239105446664589, 0.229966315763912, 0.221116180183078, 0.212544694086894, 0.20424301628146, 0.196203636637355, 0.180887233352449, 0.166554547165611, 0.153173015917272, 0.140712081749779, 0.129137620750517, 0.118407648716914, 0.108469653380638, 0.0992597565475962, 0.0907037499667689, 0.0827198858835199, 0.0752231473090091, 0.0681305843677762, 0.0613671916937476, 0.0548717269429916, 0.0486018399359217, 0.0425379016678709, 0.0366849958782847, 0.0310726634355766, 0.0257521682853599, 0.0207912758787723, 0.0162667891616894, 0.0122553569872598, 0.00882333406060584, 0.0060167044646987, 0.00385225253661018, 0.00231124220896355, 0.001336813982918, 8.36093031387906e-4, 6.87591966603108e-4, 7.53865738328568e-4, 8.985282000785e-4, 0.00100569136416095, 9.98704786389748e-4, 8.53892253795589e-4, 6.04068860629225e-4, 6.04068860629225e-4, 6.04068860629225e-4, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_pspol_hYRWIj_Norm[m3pi]1",
        "fTitle" : "Projection of Phase space modulated by polynomial B3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 212,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 210,
          "fXmin" : 0.01997,
          "fXmax" : 3.08003,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.42031845147705,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.42031845147705,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Phase space modulated by polynomial B3pi",
      "_ymin" : 0,
      "_ymax" : 277.551052327793,
      "_normValue" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h_1001",
      "fTitle" : "",
      "fLineColor" : 2,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 2,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNcells" : 14,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 12,
        "fXmin" : 0.4,
        "fXmax" : 2.8,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1183.99136910328,
      "fTsumw" : 5.00000003899913,
      "fTsumw2" : 0.0211150191144767,
      "fTsumwx" : 6.37348541045794,
      "fTsumwx2" : 8.79176839082385,
      "fMaximum" : -1111,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [0, 3.41435904920613e-4, 0.00108938462226371, 0.00299694543699611, 0.00470711141684292, 0.00409809434535059, 0.00329761085308951, 0.00242226851573652, 8.81656595183003e-4, 8.61491802799818e-4, 3.16490374113166e-4, 8.70265032185341e-5, 1.5502743962231e-5, 0],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0.08909191, 0.2809069, 0.7696604, 1.187131, 0.9776263, 0.7588822, 0.5605446, 0.1626717, 0.155292, 0.04652438, 0.01049392, 0.001175238, 0]
    }, {
      "_typename" : "TLine",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fX1" : 0.4,
      "fY1" : 0,
      "fX2" : 2.8,
      "fY2" : 0
    }],
    "opt" : ["", "", "lc ", "e1 same", ""]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 8,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig4b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.181927711557176,
  "fY1" : -0.407317068982273,
  "fX2" : 2.83253012512164,
  "fY2" : 2.15365853449114,
  "fXtoAbsPixelk" : -68.6363138040017,
  "fXtoPixelk" : -68.6363138040017,
  "fXtoPixel" : 377.272726713934,
  "fYtoAbsPixelk" : 672.761955758154,
  "fYtoPixelk" : 672.761955758154,
  "fYtoPixel" : -312.380953147298,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 0.181927711557176,
  "fPixeltoXk" : 0.181927711557176,
  "fPixeltoX" : 0.00265060241356447,
  "fAbsPixeltoYk" : 2.15365853449114,
  "fPixeltoYk" : -0.407317068982273,
  "fPixeltoY" : -0.00320121950434176,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.5,
  "fUymin" : -0.1,
  "fUxmax" : 2.7,
  "fUymax" : 2,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.5,
      "fY1" : -0.1,
      "fX2" : 2.7,
      "fY2" : 2,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h3pimc",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -504,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 0.5,
        "fXmax" : 2.7,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 2,
      "fMinimum" : -0.1,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "pspol_jZZuEa_Norm[m234cPVMJ]",
      "fTitle" : "Projection of Phase space modulated by polynomial B",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 243,
      "fX" : [0.477978, 0.478, 0.5, 0.511, 0.522, 0.533, 0.544, 0.566, 0.588, 0.599, 0.61, 0.621, 0.632, 0.643, 0.654, 0.676, 0.698, 0.72, 0.731, 0.742, 0.764, 0.786, 0.797, 0.808, 0.8135, 0.819, 0.8245, 0.83, 0.8355, 0.841, 0.8465, 0.852, 0.8575, 0.863, 0.8685, 0.874, 0.8795, 0.885, 0.8905, 0.896, 0.9015, 0.907, 0.9125, 0.918, 0.9235, 0.929, 0.9345, 0.94, 0.9455, 0.951, 0.9565, 0.962, 0.9675, 0.973, 0.9785, 0.984, 0.9895, 0.995, 1.0005, 1.006, 1.0115, 1.017, 1.0225, 1.028, 1.039, 1.05, 1.072, 1.083, 1.0885, 1.094, 1.0995, 1.105, 1.1105, 1.116, 1.1215, 1.127, 1.1325, 1.138, 1.1435, 1.149, 1.1545, 1.16, 1.1655, 1.171, 1.1765, 1.17925, 1.182, 1.18475, 1.1875, 1.19025, 1.193, 1.19575, 1.1985, 1.20125, 1.204, 1.20675, 1.2095, 1.21225, 1.215, 1.21775, 1.2205, 1.22325, 1.226, 1.22875, 1.2315, 1.23425, 1.237, 1.23975, 1.2425, 1.248, 1.2535, 1.259, 1.2645, 1.27, 1.2755, 1.281, 1.2865, 1.292, 1.2975, 1.303, 1.3085, 1.314, 1.3195, 1.325, 1.3305, 1.336, 1.3415, 1.347, 1.3525, 1.358, 1.3635, 1.369, 1.38, 1.391, 1.402, 1.424, 1.435, 1.446, 1.457, 1.468, 1.4735, 1.479, 1.4845, 1.49, 1.4955, 1.501, 1.5065, 1.512, 1.5175, 1.523, 1.5285, 1.534, 1.5395, 1.545, 1.5505, 1.556, 1.5615, 1.567, 1.578, 1.589, 1.6, 1.611, 1.622, 1.633, 1.644, 1.655, 1.666, 1.688, 1.71, 1.732, 1.754, 1.776, 1.798, 1.82, 1.842, 1.853, 1.864, 1.875, 1.886, 1.897, 1.908, 1.93, 1.952, 1.974, 1.996, 2.018, 2.04, 2.062, 2.084, 2.106, 2.128, 2.15, 2.172, 2.194, 2.216, 2.238, 2.26, 2.282, 2.304, 2.326, 2.348, 2.37, 2.392, 2.414, 2.436, 2.458, 2.48, 2.491, 2.502, 2.513, 2.5185, 2.524, 2.5295, 2.535, 2.5405, 2.546, 2.5515, 2.557, 2.5625, 2.568, 2.57075, 2.5735, 2.57625, 2.579, 2.58175, 2.583125, 2.5845, 2.585875, 2.5865625, 2.58725, 2.58759375, 2.5879375, 2.58828125, 2.588625, 2.59, 2.612, 2.634, 2.656, 2.678, 2.7, 2.7, 2.722, 2.722022],
      "fY" : [0, 7.63885856584663e-5, 7.63885856584663e-5, 0.00138841124771217, 0.00225977619356817, 0.00262245155383228, 0.00251241064100086, 0.00138025613025318, 1.94925124787772e-4, 4.24590205270772e-6, 2.46134976481582e-4, 9.86909422474754e-4, 0.00224315861341548, 0.00398420286199903, 0.00613852355359503, 0.0112551063012025, 0.0166028517703231, 0.0212641898153761, 0.0231592245509, 0.0247466853978443, 0.0272329011772156, 0.0296912251460559, 0.0314217458203518, 0.0338416411978623, 0.0354047221570913, 0.0372566971513592, 0.0394390450599965, 0.0419939797227334, 0.044964136477803, 0.0483922538175181, 0.0523208527882947, 0.0567919166945121, 0.0618465735816118, 0.067524783875026, 0.0738650354394579, 0.0809040481992713, 0.0886764903268108, 0.0972147078628597, 0.106548469483596, 0.116704727972744, 0.127707399797493, 0.139577164023436, 0.152331281638563, 0.165983436190355, 0.180543596474352, 0.19601790184839, 0.21240857058477, 0.229713831514082, 0.247927879059898, 0.267040851613971, 0.287038833057523, 0.307903877096431, 0.329614053946972, 0.352143518785045, 0.375462601255582, 0.399537915230741, 0.424332487905701, 0.449805907229611, 0.475914486586778, 0.5026114455695, 0.529847105619298, 0.557569099257503, 0.585722591579295, 0.614250512647345, 0.672191645602924, 0.730900621072902, 0.848565295056157, 0.906473562923913, 0.934968433186769, 0.96307187031372, 0.990721293731853, 1.01785550216394, 1.04441490468043, 1.07034174200752, 1.09558029719189, 1.12007709479489, 1.14378108786276, 1.16664383199615, 1.18861964591919, 1.2096657580273, 1.2297424384717, 1.24881311641815, 1.26684448219632, 1.28380657413489, 1.29967284995491, 1.30718771142274, 1.31442024267038, 1.32136810997201, 1.32802920101964, 1.33440162534808, 1.34048371452393, 1.34627402210039, 1.35177132334018, 1.35697461470914, 1.361883113143, 1.36649625509058, 1.37081369533634, 1.37483530560584, 1.37856117295774, 1.3819915979661, 1.38512709269712, 1.38796837848453, 1.39051638350802, 1.39277224017948, 1.39473728234159, 1.39641304228402, 1.39780124758209, 1.39890381776334, 1.39972286080741, 1.40051971753926, 1.40021230768399, 1.39882388639826, 1.39638033614197, 1.3929100207053, 1.38844363201721, 1.38301403055832, 1.37665608021334, 1.3694064784058, 1.36130358236153, 1.35238723234721, 1.34269857272599, 1.33227987166441, 1.32117434031317, 1.30942595226928, 1.29707926410858, 1.28417923775593, 1.2707710654358, 1.256899997918, 1.24261117674344, 1.2279494710816, 1.21295931983657, 1.1976845795812, 1.1664529793593, 1.13458851520262, 1.10240714275254, 1.03824723837433, 1.00678192553211, 0.976021892638322, 0.946151671738388, 0.917325230083141, 0.903343157874095, 0.88966591139528, 0.87630420374105, 0.86326692310035, 0.850561175129453, 0.838192332187498, 0.826164089013678, 0.814478524402988, 0.803136168418059, 0.792136074657751, 0.781475897088926, 0.771151970936204, 0.761159397115536, 0.751492129691044, 0.742143065830932, 0.733104137737123, 0.724366406024796, 0.715920154032014, 0.699859904442789, 0.68483370361584, 0.670745440334735, 0.657495466194771, 0.644983331947066, 0.633110321357296, 0.621781738756389, 0.610908913491758, 0.600410892066038, 0.580261837374939, 0.560884219986873, 0.542001967404154, 0.523507762700644, 0.505439067249429, 0.487939991115255, 0.471214403484362, 0.455476237332646, 0.448035431261275, 0.440902928087372, 0.434088946703801, 0.427597338078032, 0.421425143140952, 0.415562408139353, 0.404691242328503, 0.394773510052125, 0.385517113172154, 0.376582205661275, 0.367623067755316, 0.358332211905967, 0.348480591529722, 0.337948005264811, 0.326738783884177, 0.314979579185148, 0.302898419064696, 0.290786931364928, 0.278950461447258, 0.267653329075765, 0.257068252943999, 0.247239568974296, 0.238068877376564, 0.229328881858681, 0.22070633754983, 0.211868401681506, 0.202538884429644, 0.192563042492257, 0.1819333842222, 0.17074691874044, 0.159069614542337, 0.146700516593136, 0.140044653313719, 0.132860387148884, 0.12490843128937, 0.120550953177699, 0.115880468709362, 0.110847621215418, 0.10539892196024, 0.0994768285978554, 0.0930195855510316, 0.0859604147868107, 0.078225123050545, 0.0697258653012883, 0.0603449977215009, 0.0552693202658145, 0.0498899308924479, 0.044147664995053, 0.0379412107728977, 0.0310728673360886, 0.0272651306412037, 0.0230651247076044, 0.0182202636147209, 0.0153759043098759, 0.0119968898371801, 0.00994240899274975, 0.00738724160589712, 0.00333072303380264, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_pspol_jZZuEa_Norm[m234cPVMJ]1",
        "fTitle" : "Projection of Phase space modulated by polynomial B",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 245,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 243,
          "fXmin" : 0.2535736,
          "fXmax" : 2.9464264,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.54057168929318,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.54057168929318,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Phase space modulated by polynomial B",
      "_ymin" : 0,
      "_ymax" : 37.1420997747827,
      "_normValue" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h_1001",
      "fTitle" : "",
      "fLineColor" : 2,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 2,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNcells" : 12,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 10,
        "fXmin" : 0.6,
        "fXmax" : 2.6,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 22.6806770722207,
      "fTsumw" : 5.0000001071021,
      "fTsumw2" : 1.1022599101171,
      "fTsumwx" : 8.34526280211285,
      "fTsumwx2" : 14.8950471174996,
      "fMaximum" : -1111,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [0, 1.0336699632999e-4, 0.0272804257659346, 0.241444053844889, 0.156113444767511, 0.0655164288733958, 0.19931273497998, 0.164731575006003, 0.148668576647579, 0.0792530716425989, 0.0198362315928823, 0],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, -0.01306023, 0.1582242, 0.9325761, 0.8639288, 0.09268653, 0.7306435, 0.6656074, 1.036641, 0.4577193, 0.07503332, 0]
    }, {
      "_typename" : "TLine",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fX1" : 0.6,
      "fY1" : 0,
      "fX2" : 2.6,
      "fY2" : 0
    }],
    "opt" : ["", "", "lc ", "e1 same", ""]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 8,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig5a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : -0.0680722884428243,
  "fY1" : -36.5853653550325,
  "fX2" : 2.58253012512164,
  "fY2" : 268.292682677516,
  "fXtoAbsPixelk" : 25.6818678744817,
  "fXtoPixelk" : 25.6818678744817,
  "fXtoPixel" : 377.272726713934,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -2.6240000064373,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : -0.0680722884428243,
  "fPixeltoXk" : -0.0680722884428243,
  "fPixeltoX" : 0.00265060241356447,
  "fAbsPixeltoYk" : 268.292682677516,
  "fPixeltoYk" : -36.5853653550325,
  "fPixeltoY" : -0.381097560040686,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.25,
  "fUymin" : 0,
  "fUxmax" : 2.45,
  "fUymax" : 250,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.25,
      "fY1" : 0,
      "fX2" : 2.45,
      "fY2" : 250,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_49e50d280",
      "fTitle" : "A RooPlot of \"m25cPVM*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 46,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -504,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 44,
        "fXmin" : 0.25,
        "fXmax" : 2.45,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 250,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 178.247544263569, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_hJxrbB_Norm[mpipi]_Comp[pspol_voCFRr]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 4,
      "fLineStyle" : 7,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 215,
      "fX" : [0.19995, 0.2, 0.25, 0.275, 0.278125, 0.27890625, 0.279296875, 0.2796875, 0.280078125, 0.28046875, 0.280859375, 0.28125, 0.281640625, 0.28203125, 0.282421875, 0.2828125, 0.283203125, 0.28359375, 0.283984375, 0.284375, 0.284765625, 0.28515625, 0.285546875, 0.2859375, 0.286328125, 0.28671875, 0.287109375, 0.2875, 0.28828125, 0.2890625, 0.28984375, 0.290625, 0.29140625, 0.2921875, 0.29296875, 0.29375, 0.29453125, 0.2953125, 0.29609375, 0.296875, 0.29765625, 0.2984375, 0.29921875, 0.3, 0.30078125, 0.3015625, 0.303125, 0.3046875, 0.30625, 0.3078125, 0.309375, 0.3109375, 0.3125, 0.3140625, 0.315625, 0.3171875, 0.31875, 0.3203125, 0.321875, 0.3234375, 0.325, 0.3265625, 0.328125, 0.3296875, 0.33125, 0.3328125, 0.334375, 0.3359375, 0.3375, 0.3390625, 0.340625, 0.34375, 0.346875, 0.35, 0.353125, 0.35625, 0.359375, 0.3625, 0.365625, 0.36875, 0.371875, 0.375, 0.378125, 0.38125, 0.384375, 0.3875, 0.390625, 0.39375, 0.396875, 0.4, 0.403125, 0.40625, 0.409375, 0.4125, 0.415625, 0.41875, 0.421875, 0.425, 0.428125, 0.43125, 0.434375, 0.4375, 0.44375, 0.45, 0.45625, 0.4625, 0.46875, 0.475, 0.48125, 0.4875, 0.49375, 0.5, 0.50625, 0.5125, 0.51875, 0.525, 0.53125, 0.5375, 0.54375, 0.55, 0.55625, 0.5625, 0.56875, 0.575, 0.5875, 0.6, 0.6125, 0.625, 0.6375, 0.65, 0.6625, 0.675, 0.7, 0.75, 0.775, 0.8, 0.825, 0.85, 0.8625, 0.875, 0.8875, 0.9, 0.9125, 0.925, 0.9375, 0.95, 0.9625, 0.975, 0.9875, 1, 1.0125, 1.025, 1.0375, 1.05, 1.0625, 1.075, 1.0875, 1.1, 1.1125, 1.125, 1.1375, 1.15, 1.1625, 1.175, 1.1875, 1.2, 1.2125, 1.225, 1.2375, 1.25, 1.2625, 1.275, 1.2875, 1.3, 1.3125, 1.325, 1.3375, 1.35, 1.3625, 1.375, 1.3875, 1.4, 1.425, 1.45, 1.475, 1.5, 1.525, 1.55, 1.575, 1.6, 1.625, 1.65, 1.675, 1.7, 1.725, 1.75, 1.775, 1.8, 1.825, 1.85, 1.9, 1.95, 2, 2.05, 2.1, 2.15, 2.2, 2.25, 2.3, 2.35, 2.4, 2.45, 2.45, 2.5, 2.50005],
      "fY" : [0, 0, 0, 0, 0, 0, 4.3230612083638, 8.08275012419983, 10.5731920672025, 12.572746746966, 14.2890181311617, 15.8145219147251, 17.2001055283312, 18.4772859267045, 19.6672055245206, 20.7848679957794, 21.8413795628618, 22.8452361678351, 23.8031105373014, 24.7203579634072, 25.6013547275433, 26.4497322658949, 27.2685438469601, 28.0603861200366, 28.8274896319545, 29.5717874820296, 30.2949682444797, 30.9985173542074, 32.351836844876, 33.6406613250633, 34.8721948836916, 36.0523595992576, 37.1860953746783, 38.2775750897322, 39.3303626065111, 40.3475311653186, 41.3317536797556, 42.2853726833978, 43.2104552718582, 44.1088367999208, 44.9821560277931, 45.8318836790123, 46.6593458611374, 47.4657434368726, 48.2521681709928, 49.0196162865701, 50.5011568725439, 51.9168190129472, 53.272107143717, 54.5717636275662, 55.81991088595, 57.0201610198775, 58.1757015876262, 59.2893635992449, 60.363676045718, 61.4009100924456, 62.4031152407429, 63.3721491770293, 64.3097026099178, 65.2173200898506, 66.0964175804061, 66.9482973819533, 67.7741608811003, 68.5751195023041, 69.3522041632169, 70.1063734772149, 70.8385209009958, 71.549480989144, 72.2400348889365, 72.9109151857219, 73.5628101907156, 74.8121986256865, 75.9929558934764, 77.1093341557653, 78.165156684981, 79.163878671633, 80.108637219733, 81.0022928039671, 81.8474639163836, 82.6465562305618, 83.4017873147034, 84.1152077025681, 84.7887189623764, 85.4240892744672, 86.022966928472, 86.5868920727317, 87.1173069873051, 87.6155651032821, 88.0829389522843, 88.5206271988424, 88.9297608831059, 89.311408980818, 89.6665833706963, 89.9962432855456, 90.3012993120125, 90.5826169944057, 90.8410200900874, 91.0772935173108, 91.2921860307884, 91.4864126555622, 91.6606569057407, 91.8155728112617, 92.0698992634623, 92.2541013332051, 92.3725206036138, 92.4291718757392, 92.4277781772229, 92.3718008654432, 92.2644656560697, 92.1087852451426, 91.9075790658938, 91.6634906217818, 91.3790027582108, 91.0564511723601, 90.6980364099054, 90.3058345564559, 89.8818067982157, 89.4278079991083, 88.9455944191744, 88.4368306805008, 87.9030960715179, 87.3458902676317, 86.7666385353581, 86.1666964780309, 84.9098411474477, 83.5849318670451, 82.2007045331291, 80.7651189006408, 79.2854403092291, 77.76831006232, 76.2198064197789, 74.6454977679629, 71.4394637009333, 64.915999855686, 61.6543764560134, 58.4227402532332, 55.239001934513, 52.1180538837635, 50.5850561844468, 49.0721768726436, 47.5805994196376, 46.1113842636915, 44.6654769654827, 43.2437157852422, 41.8468387337987, 40.4754901438761, 39.1302268029069, 37.8115236841945, 36.5197793093818, 35.2553207717952, 34.0184084472443, 32.8092404162374, 31.6279566192471, 30.4746427646118, 29.3493340068316, 28.2520184114013, 27.1826402208738, 26.1411029355618, 25.1272722211282, 24.1409786542819, 23.1820203168644, 22.250165247777, 21.3451537614429, 20.466700640815, 19.6144972123276, 18.7882133096249, 17.9874991323985, 17.2119870061979, 16.4612930486637, 15.7350187472452, 15.0327524531184, 14.3540707956963, 13.6985400218329, 13.065717263554, 12.4551517378984, 11.8663858822284, 11.29895642816, 10.7523954170686, 10.2262311599498, 9.71998914425196, 9.23319289014208, 8.76536475853006, 7.88470103802242, 7.07418155603433, 6.33001569874185, 5.64845722071277, 5.02582054693861, 4.45849500978684, 3.94295719158588, 3.47578152804631, 3.05364931408496, 2.67335624158804, 2.33181858800257, 2.02607816519442, 1.75330612959743, 1.51080574716594, 1.29601419991813, 1.10650351482108, 0.939980690336115, 0.794287091042596, 0.557416625104401, 0.381247410287024, 0.253145420379105, 0.162374637547342, 0.0999623277319905, 0.0585478179923353, 0.0322198209171721, 0.0163469170471543, 0.00740543364145099, 0.00280863629158334, 7.40870240061883e-4, 4.38821409273472e-8, 4.38821409273472e-8, 4.38821409273472e-8, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_hJxrbB_Norm[mpipi]_Comp[pspol_voCFRr]2",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 217,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 215,
          "fXmin" : 0,
          "fXmax" : 2.73006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 101.672089063313,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 101.672089063313,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 92.4291718757392,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_hJxrbB_Norm[mpipi]_Comp[rbw]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 258,
      "fX" : [0.25, 0.25, 0.275, 0.2875, 0.3, 0.325, 0.35, 0.375, 0.3875, 0.4, 0.4125, 0.425, 0.4375, 0.45, 0.4625, 0.475, 0.4875, 0.5, 0.50625, 0.5125, 0.51875, 0.525, 0.53125, 0.5375, 0.54375, 0.55, 0.55625, 0.5625, 0.56875, 0.575, 0.58125, 0.5875, 0.590625, 0.59375, 0.596875, 0.6, 0.603125, 0.60625, 0.609375, 0.6125, 0.615625, 0.61875, 0.621875, 0.625, 0.628125, 0.63125, 0.634375, 0.6375, 0.640625, 0.64375, 0.646875, 0.65, 0.653125, 0.65625, 0.659375, 0.6625, 0.665625, 0.6671875, 0.66875, 0.6703125, 0.671875, 0.6734375, 0.675, 0.6765625, 0.678125, 0.6796875, 0.68125, 0.6828125, 0.684375, 0.6859375, 0.6875, 0.6890625, 0.690625, 0.6921875, 0.69375, 0.6953125, 0.696875, 0.6984375, 0.7, 0.7015625, 0.703125, 0.7046875, 0.70625, 0.7078125, 0.709375, 0.7125, 0.715625, 0.71875, 0.725, 0.728125, 0.73125, 0.734375, 0.7359375, 0.7375, 0.7390625, 0.740625, 0.7421875, 0.74375, 0.7453125, 0.746875, 0.7484375, 0.75, 0.7515625, 0.753125, 0.7546875, 0.75625, 0.75703125, 0.7578125, 0.75859375, 0.759375, 0.76015625, 0.7609375, 0.76171875, 0.7625, 0.76328125, 0.7640625, 0.76484375, 0.765625, 0.76640625, 0.7671875, 0.76796875, 0.76875, 0.76953125, 0.7703125, 0.77109375, 0.771875, 0.77265625, 0.7734375, 0.77421875, 0.775, 0.77578125, 0.7765625, 0.77734375, 0.778125, 0.7796875, 0.78125, 0.7828125, 0.784375, 0.7859375, 0.7875, 0.7890625, 0.790625, 0.7921875, 0.79375, 0.7953125, 0.796875, 0.7984375, 0.8, 0.8015625, 0.803125, 0.80625, 0.809375, 0.8125, 0.81875, 0.821875, 0.825, 0.828125, 0.83125, 0.834375, 0.8375, 0.8390625, 0.840625, 0.8421875, 0.84375, 0.8453125, 0.846875, 0.8484375, 0.85, 0.8515625, 0.853125, 0.85625, 0.859375, 0.8625, 0.865625, 0.86875, 0.871875, 0.875, 0.878125, 0.88125, 0.884375, 0.8875, 0.890625, 0.89375, 0.896875, 0.9, 0.903125, 0.90625, 0.909375, 0.9125, 0.915625, 0.91875, 0.921875, 0.925, 0.928125, 0.93125, 0.934375, 0.9375, 0.940625, 0.94375, 0.946875, 0.95, 0.95625, 0.9625, 0.96875, 0.975, 0.98125, 0.9875, 0.99375, 1, 1.00625, 1.0125, 1.01875, 1.025, 1.03125, 1.0375, 1.04375, 1.05, 1.0625, 1.075, 1.0875, 1.1, 1.1125, 1.125, 1.1375, 1.15, 1.1625, 1.175, 1.2, 1.225, 1.25, 1.275, 1.3, 1.325, 1.35, 1.4, 1.45, 1.5, 1.55, 1.6, 1.65, 1.7, 1.75, 1.8, 1.85, 1.9, 1.95, 2, 2.05, 2.1, 2.15, 2.2, 2.25, 2.3, 2.35, 2.4, 2.45, 2.45, 2.45],
      "fY" : [0, 0, 0, 0.0115411010877504, 0.0473419725470897, 0.167396327421658, 0.349769769237522, 0.601081328928278, 0.756344343928443, 0.934095890213195, 1.13694196788146, 1.36801086821819, 1.63105348756146, 1.93057180329003, 2.27198231471965, 2.66182389461898, 3.10802283187879, 3.62023221287643, 3.9046845812564, 4.21026859208407, 4.53889186156795, 4.89267663697138, 5.2739874436293, 5.68546268503298, 6.13005078446857, 6.61105153743315, 7.13216343024464, 7.69753776885217, 8.31184054736438, 8.98032305905393, 9.70890229874253, 10.5042522012425, 10.9292838316088, 11.3739066700813, 11.8392157806249, 12.3263751196722, 12.8366218435445, 13.3712708009398, 13.9317191941001, 14.519451384451, 15.136043808738, 15.7831699595479, 16.4626053691272, 17.1762325170076, 17.9260455594622, 18.7141547514568, 19.5427903986458, 20.4143061370583, 21.3311812903029, 22.2960219971109, 23.3115607345076, 24.3806537824236, 25.5062760827737, 26.69151283866, 27.939547076467, 29.2536422547782, 30.6371188497196, 31.3559210398234, 32.0933236783345, 32.8497427813671, 33.6255905436669, 34.4212735199966, 35.2371906039054, 36.0737307885137, 36.9312706934904, 37.8101718420728, 38.7107776718026, 39.6334102626714, 40.5783667666259, 41.5459155229206, 42.5362918446887, 43.5496934633793, 44.5862756194549, 45.6461457900237, 46.7293580469759, 47.8359070427771, 48.9657216254348, 50.1186580893695, 51.2944930750735, 52.4929161376122, 53.7135220122615, 54.9558026149541, 56.2191388257411, 57.502792115181, 58.8058960864132, 61.4663005201682, 64.190545842593, 66.9662605120953, 72.6085252390991, 75.4358341245491, 78.2360715704244, 80.9822481794787, 82.325927052972, 83.6448511955839, 84.9350196106378, 86.1923466423321, 87.4126879011378, 88.5918689070636, 89.725716219558, 90.8100907442028, 91.840922828036, 92.8142486802412, 93.7262475861663, 94.5732793233874, 95.3519211419477, 96.0590036398498, 96.384797416873, 96.691644851773, 96.9792358014622, 97.2472818756559, 97.4955172454197, 97.7236993892272, 97.9316097724985, 98.1190544569438, 98.2858646364008, 98.4318970962648, 98.5570345940353, 98.6611861589558, 98.7442873091915, 98.8063001854728, 98.8472136006227, 98.8670430048834, 98.865830367452, 98.8436439751232, 98.800578149423, 98.7367528840779, 98.6523134051164, 98.547429656324, 98.4222957131733, 98.2771291287198, 98.1121702152968, 97.9276812661399, 97.7239457213454, 97.5012672827882, 97.0003922117298, 96.4278545235002, 95.7867134327115, 95.0802545493006, 94.3119545291584, 93.4854453587975, 92.6044788726175, 91.672892051786, 90.6945735936973, 89.6734321734067, 88.6133667463831, 87.5182391681829, 86.3918493337692, 85.2379129693755, 84.0600421447919, 82.8617285151088, 80.417055558065, 77.9289483103334, 75.4198922200659, 70.4154472494641, 67.9516796834746, 65.5304398574418, 63.1615204441253, 60.8526691163966, 58.6098162536131, 56.437302184216, 55.3783978776333, 54.338095964398, 53.3165869407609, 52.3140002878341, 51.3304099031243, 50.3658392295604, 49.4202660811424, 48.4936271676602, 47.5858223236657, 46.6967184490872, 44.9739382343346, 43.3236955363243, 41.7440798246529, 40.2329427525599, 38.7879666271887, 37.4067212214075, 36.0867104469533, 34.8254102960884, 33.6202993285625, 32.4688828439506, 31.3687117442019, 30.3173969625445, 29.3126202157309, 28.3521417285281, 27.4338054828646, 26.5555424589971, 25.7153722618702, 24.9114034616776, 24.1418329225493, 23.4049443462964, 22.6991062182687, 22.0227693087193, 21.3744638547675, 20.7527965243614, 20.1564472438856, 19.5841659546387, 19.0347693498188, 18.5071376324406, 18.0002113253995, 17.5129881573555, 17.0445200419701, 16.160310174087, 15.340972867076, 14.5805919439371, 13.8738679222202, 13.2160496874466, 12.6028734211744, 12.0305082493574, 11.4955080193906, 10.994768604489, 10.5254901531347, 10.0851437368801, 9.67144189367743, 9.28231261091539, 8.91587633923557, 8.57042567304165, 8.24440737533678, 7.64513209998794, 7.10814674237133, 6.62516570519949, 6.18922038107222, 5.7944198545392, 5.43575979291925, 5.10896902328385, 4.81038572053897, 4.53685697585401, 4.28565691797972, 3.84108392787721, 3.46112987731706, 3.13384627581393, 2.84992533199823, 2.60203056873129, 2.38431664869674, 2.19207995633394, 1.86945168174205, 1.61105215091808, 1.40096186841679, 1.22791343131446, 1.08374720552732, 0.962434379094401, 0.859440986741685, 0.771303270805352, 0.695337676158587, 0.629438746904075, 0.571935694162674, 0.521488912926744, 0.477014196467524, 0.437626472948843, 0.402597510751027, 0.371323757873881, 0.34330162755931, 0.318108319801151, 0.295386803498515, 0.274833957373576, 0.256191131658319, 0.239236581301937, 0, 0.239236581301937],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_hJxrbB_Norm[mpipi]_Comp[rbw]3",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 260,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 258,
          "fXmin" : 0.03,
          "fXmax" : 2.67,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 108.753747305372,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 108.753747305372,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 98.8670430048834,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_hJxrbB_Norm[mpipi]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 284,
      "fX" : [0.19995, 0.2, 0.25, 0.275, 0.278125, 0.27890625, 0.279296875, 0.2796875, 0.280078125, 0.28046875, 0.280859375, 0.28125, 0.281640625, 0.28203125, 0.282421875, 0.2828125, 0.283203125, 0.28359375, 0.283984375, 0.284375, 0.284765625, 0.28515625, 0.2859375, 0.28671875, 0.2875, 0.28828125, 0.2890625, 0.28984375, 0.290625, 0.29140625, 0.2921875, 0.29296875, 0.29375, 0.2953125, 0.296875, 0.2984375, 0.3, 0.3015625, 0.303125, 0.3046875, 0.30625, 0.3078125, 0.309375, 0.3109375, 0.3125, 0.3140625, 0.315625, 0.3171875, 0.31875, 0.321875, 0.325, 0.328125, 0.33125, 0.334375, 0.3375, 0.340625, 0.34375, 0.346875, 0.35, 0.353125, 0.35625, 0.359375, 0.3625, 0.365625, 0.36875, 0.371875, 0.375, 0.378125, 0.38125, 0.384375, 0.3875, 0.39375, 0.4, 0.40625, 0.4125, 0.41875, 0.425, 0.43125, 0.4375, 0.44375, 0.45, 0.45625, 0.4625, 0.46875, 0.475, 0.48125, 0.4875, 0.5, 0.5125, 0.525, 0.55, 0.5625, 0.56875, 0.575, 0.58125, 0.5875, 0.59375, 0.6, 0.60625, 0.6125, 0.61875, 0.625, 0.628125, 0.63125, 0.634375, 0.6375, 0.640625, 0.64375, 0.646875, 0.65, 0.653125, 0.65625, 0.659375, 0.6625, 0.665625, 0.66875, 0.671875, 0.675, 0.678125, 0.68125, 0.684375, 0.6875, 0.690625, 0.69375, 0.696875, 0.7, 0.703125, 0.70625, 0.709375, 0.7125, 0.715625, 0.71875, 0.725, 0.73125, 0.734375, 0.7375, 0.7390625, 0.740625, 0.7421875, 0.74375, 0.7453125, 0.746875, 0.7484375, 0.75, 0.7515625, 0.753125, 0.7546875, 0.75625, 0.7578125, 0.759375, 0.7609375, 0.7625, 0.7640625, 0.765625, 0.7671875, 0.76875, 0.7703125, 0.771875, 0.7734375, 0.775, 0.7765625, 0.778125, 0.7796875, 0.78125, 0.7828125, 0.784375, 0.7859375, 0.7875, 0.7890625, 0.790625, 0.7921875, 0.79375, 0.7953125, 0.796875, 0.8, 0.803125, 0.80625, 0.8125, 0.81875, 0.821875, 0.825, 0.828125, 0.83125, 0.834375, 0.8375, 0.840625, 0.84375, 0.846875, 0.85, 0.853125, 0.85625, 0.859375, 0.8625, 0.865625, 0.86875, 0.871875, 0.875, 0.878125, 0.88125, 0.884375, 0.8875, 0.890625, 0.89375, 0.896875, 0.9, 0.903125, 0.90625, 0.909375, 0.9125, 0.915625, 0.91875, 0.925, 0.93125, 0.9375, 0.94375, 0.95, 0.95625, 0.9625, 0.96875, 0.975, 0.98125, 0.9875, 0.99375, 1, 1.00625, 1.0125, 1.01875, 1.025, 1.0375, 1.05, 1.0625, 1.075, 1.0875, 1.1, 1.1125, 1.125, 1.1375, 1.15, 1.1625, 1.175, 1.1875, 1.2, 1.2125, 1.225, 1.2375, 1.25, 1.2625, 1.275, 1.3, 1.325, 1.35, 1.375, 1.4, 1.425, 1.45, 1.475, 1.5, 1.525, 1.55, 1.575, 1.6, 1.625, 1.65, 1.675, 1.7, 1.725, 1.75, 1.8, 1.85, 1.9, 1.95, 2, 2.05, 2.1, 2.15, 2.2, 2.25, 2.3, 2.35, 2.4, 2.45, 2.45, 2.5, 2.50005],
      "fY" : [0, 0, 0, 0, 0, 0, 4.32308990464358, 8.08293845617611, 10.5736153791022, 12.5734614546832, 14.2900716476474, 15.8159560791078, 17.2019582960424, 18.4795923522499, 19.6699983930192, 20.7881782572913, 21.8452366461999, 22.849668215994, 23.8081445894023, 24.7260200987312, 25.607670181841, 26.4567255268949, 28.0688058508337, 29.5817244265292, 31.0100584552951, 32.3650658489735, 33.6556592523915, 34.8890404025033, 36.0711293293549, 37.2068641375637, 38.3004161176392, 39.3553477191777, 40.3747309210607, 42.3172089891593, 44.1455797073881, 45.8737968863461, 47.5130854094197, 49.0726411621603, 50.5601152060519, 51.9819583982805, 53.3436727405782, 54.6499986130463, 55.9050568459556, 57.1124582918128, 58.2753895631594, 59.3966809940813, 60.4788611418753, 61.5242009574394, 62.5347499272616, 64.458739939531, 66.2638139078277, 67.9608782153798, 69.5592122470423, 71.0667990847205, 72.4905738496008, 73.8366135341745, 75.1102844013163, 76.3163580446935, 77.4591039250028, 78.5423639883595, 79.5696134559923, 80.5440108127441, 81.4684392665535, 82.3455414055404, 83.177748379784, 83.9673046385666, 84.7162890314964, 85.4266329132545, 86.1001357624828, 86.7384787253861, 87.3432364166601, 88.4578225141997, 89.4547230890556, 90.3436088678656, 91.1331852534271, 91.8313470749129, 92.445304385529, 92.9816860731027, 93.4466262988231, 93.8458375414752, 94.1846731364951, 94.468181554411, 94.7011541904589, 94.8881680880538, 95.0336247600622, 95.1417860802957, 95.2168080770214, 95.2837228346582, 95.2667197644442, 95.1985111934272, 95.0478822179339, 95.0434280364838, 95.0784790827224, 95.1470195370848, 95.2562566722106, 95.4140933486902, 95.6292346913667, 95.9113069867173, 96.2709891007751, 96.7201559175801, 97.2720319795609, 97.9413514176484, 98.3251089358713, 98.7445170253472, 99.2019108128287, 99.6997464462875, 100.240603510363, 100.827186210174, 101.462322948856, 102.148963844744, 102.890175641272, 103.689133355353, 104.549107887051, 105.473448674557, 106.465560324131, 107.528871976673, 108.666797994663, 109.882688371868, 111.179767093781, 112.561056524442, 114.029285786907, 115.58678106968, 117.235335869352, 118.976059420283, 120.809202026992, 122.733956776007, 124.748238240929, 126.848440388821, 129.029178019289, 131.283018765796, 133.600215958079, 135.968456402228, 140.794721607957, 145.605233683742, 147.942638277781, 150.196368095118, 151.282077690149, 152.334939338632, 153.350814755661, 154.325535500016, 155.254934104721, 156.134877384374, 156.961301531113, 157.730248535927, 158.4379034033, 159.080631567882, 159.655015875337, 160.157892458428, 160.58638482633, 160.937935491791, 161.210334488242, 161.401744177299, 161.510719815606, 161.53622543669, 161.477644705895, 161.334786520845, 161.107885252237, 160.797595645453, 160.404982527822, 159.931505584733, 159.378999575875, 158.749650457058, 158.045967950247, 157.270755162658, 156.427075893862, 155.518220287505, 154.547669482425, 153.519059897783, 152.436147750798, 151.302774356088, 150.122832695589, 148.900235680431, 147.638886454148, 146.342651012781, 143.660653222609, 140.883549436888, 138.038740863364, 132.243779668032, 126.44503139299, 123.585493842548, 120.769441791955, 118.006694588884, 115.305025945997, 112.670391658519, 110.107156857814, 107.618314800808, 105.205691790248, 102.870134928915, 100.611681051424, 98.4297063999694, 96.3230574787203, 94.2901641022433, 92.3291360090997, 90.4378445979841, 88.6139914069794, 86.8551649342011, 85.1588873195969, 83.5226522950964, 81.943955679907, 80.4203195610305, 78.9493111638395, 77.5285572888618, 76.1557550717614, 74.8286797154229, 73.5451897465561, 72.3032302641852, 71.1008345732008, 69.9361245319837, 68.8073098880321, 67.7126868285208, 66.650635932857, 64.6181796400097, 62.6985715948462, 60.8816080836175, 59.1581479245284, 57.5200101858461, 55.9598764525753, 54.471199669983, 53.0481205207225, 51.6853916064147, 50.3783092804828, 49.1226527305562, 47.9146297762895, 46.7508287911857, 45.6281761472495, 44.543898600379, 43.4954900699498, 42.4806823099149, 40.5438329584827, 38.7190501399485, 36.9944661068195, 35.3601651537726, 33.8078059260733, 32.330323316634, 30.9216920756674, 29.5767384472012, 28.2909893401482, 27.060550968316, 25.8820107372969, 24.7523575587947, 23.668916842869, 22.6292972375021, 21.6313468141519, 20.673116883515, 19.7528320020781, 18.8688650230591, 18.0197162745407, 17.2039961276945, 15.6677478322853, 14.2507025309251, 12.9444753734025, 11.7414900723203, 10.6348164402721, 9.6180517793594, 8.68523370695241, 7.83077569047064, 7.04941908912956, 6.33619725097265, 5.6864084411013, 5.09559524741068, 4.55952873357363, 4.07419605979656, 3.63579062068244, 3.24070399132985, 2.8855191519361, 2.56700459480514, 2.28210901797129, 1.80184119097967, 1.42372583794667, 1.12935231926707, 0.902736323213769, 0.730159616846629, 0.600001110496184, 0.502559838483017, 0.429871575866216, 0.375521448476482, 0.334455236848306, 0.302792237139966, 0.277642593665159, 0.256932001898381, 0.239236625184078, 0.239236625184078, 0.239236625184078, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_hJxrbB_Norm[mpipi]4",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 286,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 284,
          "fXmin" : 0,
          "fXmax" : 2.73006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 177.689847980359,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 177.689847980359,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 161.53622543669,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__mpipi",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0,
      "fNpoints" : 44,
      "fX" : [0.275, 0.325, 0.375, 0.425, 0.475, 0.525, 0.575, 0.625, 0.675, 0.725, 0.775, 0.825, 0.875, 0.925, 0.975, 1.025, 1.075, 1.125, 1.175, 1.225, 1.275, 1.325, 1.375, 1.425, 1.475, 1.525, 1.575, 1.625, 1.675, 1.725, 1.775, 1.825, 1.875, 1.925, 1.975, 2.025, 2.075, 2.125, 2.175, 2.225, 2.275, 2.325, 2.375, 2.425],
      "fY" : [14.1654138565063, 80.9309997558594, 73.4438247680664, 94.0834579467773, 82.4526062011719, 105.419944763184, 84.1093597412109, 97.3856582641602, 117.108085632324, 116.809059143066, 155.511810302734, 144.225067138672, 90.7620468139648, 71.4699630737305, 42.9987640380859, 51.4477424621582, 27.1079578399658, 28.803638458252, 28.0676040649414, 28.587251663208, 28.4208145141602, 8.85953903198242, 13.7850284576416, 4.34081983566284, 2.50598764419556, 2.31664109230042, 4.5115270614624, 1.36870515346527, 4.15581321716309, -0.914626657962799, 3.62562847137451, 6.44812870025635, -0.417001634836197, 0.633200228214264, 0.690657496452332, -0.537481665611267, 0.994654893875122, -0.156920194625854, 1.18480575084686, 0, -0.268012702465057, -0.265538603067398, 0, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_10003001",
        "fTitle" : "Histogram of ds_1000_plot__mpipi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.03,
          "fXmax" : 2.67,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -19.0593253315724,
          "fXmax" : 186.826103811184,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 186.826103811184,
        "fMinimum" : -19.0593253315724,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025],
      "fEXhigh" : [0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025],
      "fEYlow" : [4.39864335899573, 10.2482025019063, 9.97924146953549, 11.0978744866594, 10.8468919187833, 11.6583748781924, 10.7846637183469, 11.3828694854122, 12.5705563830253, 12.5058297872969, 14.1571744132197, 13.5542283062668, 10.8880072978779, 9.69039817584944, 8.44168317799282, 8.56498461774291, 6.84154344741297, 6.47963426396988, 6.25294944397856, 6.36511693373337, 6.03332484778873, 4.28535531891251, 4.41022036616315, 3.0236473974728, 2.68230554964762, 2.26154161115322, 3.01999316624292, 1.95414945733434, 2.76021194623629, 0.987579578379934, 1.94403436950055, 2.86090530741286, 0.449376236239923, 1.22651715638422, 1.21610956831685, 0.38005696624779, 1.19720897346537, 0.156920193285984, 1.18480573355146, 0, 0.268012706762285, 0.26553860049811, 0, 0],
      "fEYhigh" : [4.39864335899573, 10.2482025019063, 9.97924146953549, 11.0978744866594, 10.8468919187833, 11.6583748781924, 10.7846637183469, 11.3828694854122, 12.5705563830253, 12.5058297872969, 14.1571744132197, 13.5542283062668, 10.8880072978779, 9.69039817584944, 8.44168317799282, 8.56498461774291, 6.84154344741297, 6.47963426396988, 6.25294944397856, 6.36511693373337, 6.03332484778873, 4.28535531891251, 4.41022036616315, 3.0236473974728, 2.68230554964762, 2.26154161115322, 3.01999316624292, 1.95414945733434, 2.76021194623629, 0.987579578379934, 1.94403436950055, 2.86090530741286, 0.449376236239923, 1.22651715638422, 1.21610956831685, 0.38005696624779, 1.19720897346537, 0.156920193285984, 1.18480573355146, 0, 0.268012706762285, 0.26553860049811, 0, 0],
      "_yAxisLabel" : "Events \/ ( 0.05 )",
      "_ymin" : -1.90220623634273,
      "_ymax" : 169.668984715954,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.05,
      "_nSigma" : 1,
      "_entries" : 1616.17262601852,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 759,
  "fWindowTopY" : 164,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig5b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : -0.0536144571499687,
  "fY1" : -7.89024380171657,
  "fX2" : 2.4765060285252,
  "fY2" : 53.6951219008583,
  "fXtoAbsPixelk" : 21.190525889792,
  "fXtoPixelk" : 21.190525889792,
  "fXtoPixel" : 395.238094652692,
  "fYtoAbsPixelk" : 697.505001551999,
  "fYtoPixelk" : 697.505001551999,
  "fYtoPixel" : -12.9900990417688,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : -0.0536144571499687,
  "fPixeltoXk" : -0.0536144571499687,
  "fPixeltoX" : 0.00253012048567517,
  "fAbsPixeltoYk" : 53.6951219008583,
  "fPixeltoYk" : -7.89024380171657,
  "fPixeltoY" : -0.0769817071282186,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.25,
  "fUymin" : -0.5,
  "fUxmax" : 2.35,
  "fUymax" : 50,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.25,
      "fY1" : -0.5,
      "fX2" : 2.35,
      "fY2" : 50,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_49e6c8790",
      "fTitle" : "A RooPlot of \"min_pipi*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 16,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -703,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 14,
        "fXmin" : 0.25,
        "fXmax" : 2.35,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 50006,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 2,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 50,
      "fMinimum" : -0.5,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 31.0557988619276, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_XBQpkZ_Norm[mpipi]_Comp[pspol_Ihblgl]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 4,
      "fLineStyle" : 7,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 199,
      "fX" : [0.09985, 0.1, 0.25, 0.26875, 0.278125, 0.2787109375, 0.27900390625, 0.279296875, 0.27958984375, 0.2798828125, 0.28017578125, 0.28046875, 0.28076171875, 0.2810546875, 0.28134765625, 0.281640625, 0.28193359375, 0.2822265625, 0.28251953125, 0.2828125, 0.28310546875, 0.2833984375, 0.283984375, 0.2845703125, 0.28515625, 0.2857421875, 0.286328125, 0.2869140625, 0.2875, 0.2880859375, 0.288671875, 0.2892578125, 0.28984375, 0.291015625, 0.2921875, 0.293359375, 0.29453125, 0.295703125, 0.296875, 0.298046875, 0.29921875, 0.300390625, 0.3015625, 0.302734375, 0.30390625, 0.305078125, 0.30625, 0.30859375, 0.3109375, 0.31328125, 0.315625, 0.31796875, 0.3203125, 0.32265625, 0.325, 0.32734375, 0.3296875, 0.33203125, 0.334375, 0.33671875, 0.3390625, 0.34140625, 0.34375, 0.34609375, 0.3484375, 0.35078125, 0.353125, 0.3578125, 0.3625, 0.3671875, 0.371875, 0.3765625, 0.38125, 0.3859375, 0.390625, 0.3953125, 0.4, 0.4046875, 0.409375, 0.4140625, 0.41875, 0.4234375, 0.428125, 0.4328125, 0.4375, 0.4421875, 0.446875, 0.4515625, 0.45625, 0.4609375, 0.465625, 0.4703125, 0.475, 0.4796875, 0.484375, 0.4890625, 0.49375, 0.503125, 0.5125, 0.521875, 0.53125, 0.540625, 0.55, 0.559375, 0.56875, 0.578125, 0.5875, 0.596875, 0.60625, 0.615625, 0.625, 0.634375, 0.64375, 0.653125, 0.6625, 0.671875, 0.68125, 0.690625, 0.7, 0.709375, 0.71875, 0.728125, 0.7375, 0.746875, 0.75625, 0.765625, 0.775, 0.784375, 0.79375, 0.803125, 0.8125, 0.83125, 0.85, 0.86875, 0.8875, 0.90625, 0.925, 0.94375, 0.9625, 0.98125, 1, 1.01875, 1.0375, 1.05625, 1.075, 1.09375, 1.1125, 1.13125, 1.15, 1.1875, 1.225, 1.2625, 1.3, 1.45, 1.4875, 1.525, 1.5625, 1.6, 1.6375, 1.675, 1.69375, 1.7125, 1.73125, 1.75, 1.76875, 1.7875, 1.80625, 1.825, 1.84375, 1.8625, 1.88125, 1.9, 1.91875, 1.9375, 1.95625, 1.975, 1.99375, 2.0125, 2.03125, 2.05, 2.06875, 2.0875, 2.10625, 2.125, 2.14375, 2.1625, 2.18125, 2.2, 2.21875, 2.2375, 2.25625, 2.275, 2.29375, 2.3125, 2.33125, 2.35, 2.35, 2.5, 2.50015],
      "fY" : [0, 0, 0, 0, 0, 0, 0, 0.186931301789441, 0.316969292630538, 0.40733365660852, 0.480933350491992, 0.544608227901653, 0.601518462420127, 0.653433970477863, 0.701464647191995, 0.746360906668884, 0.788658264964968, 0.828754770009588, 0.866955871196555, 0.903502047641413, 0.938586661471155, 0.972367957815727, 1.03652561613519, 1.09680174622067, 1.15380500767641, 1.2079989758985, 1.25974642585693, 1.30933761395258, 1.35700910516376, 1.40295674411213, 1.44734485381362, 1.49031292240413, 1.53198056878585, 1.6118153990148, 1.68753178628356, 1.75966234179972, 1.82863230414367, 1.89478766755506, 1.95841448407036, 2.01975250648574, 2.07900507759453, 2.13634645624249, 2.19192734858083, 2.24587915460019, 2.29831727703396, 2.34934373402934, 2.39904924678215, 2.49481364557338, 2.58616712733704, 2.67356646600161, 2.75739211221442, 2.83796504283955, 2.91555910107739, 2.99041022113301, 3.06272344884646, 3.1326783702661, 3.20043336882198, 3.26612900631907, 3.3298907388219, 3.39183112088203, 3.45205161136795, 3.51064406564763, 3.56769197834173, 3.62327152586928, 3.67745244691485, 3.73029879064306, 3.78186955620291, 3.88139832160219, 3.97642883979185, 4.06729876488056, 4.15430284742984, 4.2377003413404, 4.31772083489082, 4.39456889822735, 4.46842782902197, 4.5394627019386, 4.60782287425138, 4.67364406200521, 4.73705007367378, 4.79815426816475, 4.85706078910213, 4.91386561611496, 4.96865746536175, 5.02151856500616, 5.0725253263204, 5.12174892716135, 5.16925582147229, 5.21510818601227, 5.25936431355915, 5.30207896026086, 5.3433036535384, 5.38308696591072, 5.4214747592659, 5.45851040340795, 5.49423497213392, 5.52868741961877, 5.56190473948721, 5.6247730174501, 5.68310168307661, 5.73712917045548, 5.78707349235931, 5.83313477058334, 5.8754973698776, 5.91433170936792, 5.94979580955406, 5.98203662095202, 6.01119117121465, 6.0373875604091, 6.0607458285343, 6.08137871495376, 6.09939232591785, 6.11488672355111, 6.12795644742702, 6.13869097802787, 6.14717514990068, 6.15348952110172, 6.15771070451915, 6.15991166583242, 6.16016199217645, 6.15852813500122, 6.15507363013309, 6.14985929763603, 6.14294342372563, 6.13438192669564, 6.12422850856687, 6.11253479395475, 6.09935045746851, 6.0847233407973, 6.06869956050214, 6.05132360741502, 6.03263843844399, 5.99150511413452, 5.94561563948774, 5.89526635555766, 5.84073584749133, 5.78228664414564, 5.72016670273845, 5.65461071150136, 5.58584123743068, 5.51406974154283, 5.43949748026835, 5.36231630856491, 5.28270939784342, 5.200851879764, 5.11691142528163, 5.03104876693275, 4.94341817119912, 4.85416786682045, 4.76344043411693, 4.57809836037455, 4.38843235895841, 4.19541223604634, 3.99994490182645, 3.20988200719517, 3.01399099848054, 2.82008261827482, 2.6287640131734, 2.44061273354755, 2.25617893699733, 2.0759873518798, 1.98763984891526, 1.90053903358834, 1.81474409749658, 1.73031294100886, 1.64730221428402, 1.56576735629117, 1.48576263195637, 1.40734116755102, 1.33055498442867, 1.2554550312094, 1.18209121450343, 1.1105124282595, 1.04076658181709, 0.972900626736491, 0.906960582475293, 0.842991560975455, 0.781037790220694, 0.721142636820001, 0.663348627669447, 0.607697470741067, 0.554230075044445, 0.502986569803814, 0.454006322890722, 0.407327958549894, 0.362989374453579, 0.321027758117566, 0.281479602710044, 0.244380722282629, 0.209766266451178, 0.177670734552397, 0.148127989300756, 0.121171269968835, 0.0968332051129057, 0.0751458248643782, 0.0561405728065509, 0.0398483174550885, 0.0398483174550885, 0.0398483174550885, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_XBQpkZ_Norm[mpipi]_Comp[pspol_Ihblgl]5",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 201,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 199,
          "fXmin" : 0,
          "fXmax" : 2.74018,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 6.7761781913941,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 6.7761781913941,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 6.16016199217645,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_XBQpkZ_Norm[mpipi]_Comp[rbw_dsGscN]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 334,
      "fX" : [0.25, 0.25, 0.26875, 0.278125, 0.2875, 0.30625, 0.325, 0.34375, 0.3625, 0.371875, 0.38125, 0.390625, 0.4, 0.409375, 0.41875, 0.428125, 0.4375, 0.446875, 0.45625, 0.465625, 0.475, 0.484375, 0.49375, 0.4984375, 0.503125, 0.5078125, 0.5125, 0.5171875, 0.521875, 0.5265625, 0.53125, 0.5359375, 0.540625, 0.5453125, 0.55, 0.5546875, 0.559375, 0.5640625, 0.56875, 0.5734375, 0.578125, 0.5828125, 0.5875, 0.58984375, 0.5921875, 0.59453125, 0.596875, 0.59921875, 0.6015625, 0.60390625, 0.60625, 0.60859375, 0.6109375, 0.61328125, 0.615625, 0.61796875, 0.6203125, 0.62265625, 0.625, 0.62734375, 0.6296875, 0.63203125, 0.634375, 0.63671875, 0.6390625, 0.64140625, 0.64375, 0.64609375, 0.6484375, 0.65078125, 0.653125, 0.65546875, 0.6578125, 0.66015625, 0.6625, 0.66484375, 0.666015625, 0.6671875, 0.668359375, 0.66953125, 0.670703125, 0.671875, 0.673046875, 0.67421875, 0.675390625, 0.6765625, 0.677734375, 0.67890625, 0.680078125, 0.68125, 0.682421875, 0.68359375, 0.684765625, 0.6859375, 0.687109375, 0.68828125, 0.689453125, 0.690625, 0.691796875, 0.69296875, 0.694140625, 0.6953125, 0.696484375, 0.69765625, 0.698828125, 0.7, 0.701171875, 0.70234375, 0.703515625, 0.7046875, 0.705859375, 0.70703125, 0.708203125, 0.709375, 0.71171875, 0.7140625, 0.71640625, 0.71875, 0.72109375, 0.7234375, 0.728125, 0.73046875, 0.7328125, 0.733984375, 0.73515625, 0.736328125, 0.7375, 0.738671875, 0.73984375, 0.741015625, 0.7421875, 0.743359375, 0.74453125, 0.745703125, 0.746875, 0.748046875, 0.74921875, 0.750390625, 0.7515625, 0.752734375, 0.75390625, 0.755078125, 0.7556640625, 0.75625, 0.7568359375, 0.757421875, 0.7580078125, 0.75859375, 0.7591796875, 0.759765625, 0.7603515625, 0.7609375, 0.7615234375, 0.762109375, 0.7626953125, 0.76328125, 0.7638671875, 0.764453125, 0.7650390625, 0.765625, 0.7662109375, 0.766796875, 0.7673828125, 0.76796875, 0.7685546875, 0.769140625, 0.7697265625, 0.7703125, 0.7708984375, 0.771484375, 0.7720703125, 0.77265625, 0.7732421875, 0.773828125, 0.7744140625, 0.775, 0.7755859375, 0.776171875, 0.7767578125, 0.77734375, 0.7779296875, 0.778515625, 0.7796875, 0.780859375, 0.78203125, 0.783203125, 0.784375, 0.785546875, 0.78671875, 0.787890625, 0.7890625, 0.790234375, 0.79140625, 0.792578125, 0.79375, 0.794921875, 0.79609375, 0.797265625, 0.7984375, 0.799609375, 0.80078125, 0.801953125, 0.803125, 0.80546875, 0.8078125, 0.8125, 0.8171875, 0.81953125, 0.821875, 0.82421875, 0.8265625, 0.82890625, 0.83125, 0.83359375, 0.8359375, 0.837109375, 0.83828125, 0.839453125, 0.840625, 0.841796875, 0.84296875, 0.844140625, 0.8453125, 0.846484375, 0.84765625, 0.848828125, 0.85, 0.851171875, 0.85234375, 0.853515625, 0.8546875, 0.85703125, 0.859375, 0.86171875, 0.8640625, 0.86640625, 0.86875, 0.87109375, 0.8734375, 0.87578125, 0.878125, 0.88046875, 0.8828125, 0.88515625, 0.8875, 0.88984375, 0.8921875, 0.89453125, 0.896875, 0.89921875, 0.9015625, 0.90390625, 0.90625, 0.90859375, 0.9109375, 0.91328125, 0.915625, 0.91796875, 0.9203125, 0.92265625, 0.925, 0.92734375, 0.9296875, 0.93203125, 0.934375, 0.93671875, 0.9390625, 0.94140625, 0.94375, 0.94609375, 0.9484375, 0.953125, 0.9578125, 0.9625, 0.9671875, 0.971875, 0.9765625, 0.98125, 0.9859375, 0.990625, 0.9953125, 1, 1.0046875, 1.009375, 1.0140625, 1.01875, 1.0234375, 1.028125, 1.0328125, 1.0375, 1.0421875, 1.046875, 1.05625, 1.065625, 1.075, 1.084375, 1.09375, 1.103125, 1.1125, 1.121875, 1.13125, 1.140625, 1.15, 1.159375, 1.16875, 1.178125, 1.1875, 1.20625, 1.225, 1.24375, 1.2625, 1.28125, 1.3, 1.31875, 1.3375, 1.35625, 1.375, 1.4125, 1.45, 1.4875, 1.525, 1.5625, 1.6, 1.6375, 1.675, 1.75, 1.825, 1.9, 1.975, 2.05, 2.2, 2.35, 2.35, 2.35],
      "fY" : [0, 0, 0, 0, 0.0027447294297103, 0.0170204174150139, 0.039813179379996, 0.0708987729946188, 0.110876121192881, 0.134515177475646, 0.160809666670956, 0.189961187017521, 0.222202531237174, 0.257801259292735, 0.297064181928963, 0.340342837063449, 0.388040094658071, 0.440618077893228, 0.498607645059333, 0.562619742050701, 0.633359013878599, 0.711640159663646, 0.798407634203962, 0.845310125185585, 0.894759446405709, 0.946921567791776, 1.00197598759028, 1.06011699248229, 1.12155504893433, 1.18651834028717, 1.25525446566596, 1.3280323185111, 1.40514416437617, 1.48690793960477, 1.57366979455811, 1.6658069071806, 1.76373059479834, 1.86788975405151, 1.97877466063076, 2.09692116182287, 2.22291529549913, 2.35739836871866, 2.50107252704222, 2.57659380608598, 2.65470684124217, 2.7355193100153, 2.81914393037642, 2.90569869736823, 2.99530712785506, 3.08809851306328, 3.18420817840835, 3.28377774992693, 3.38695542642236, 3.49389625618353, 3.60476241684578, 3.7197234966209, 3.83895677472398, 3.96264749836026, 4.09098915309497, 4.22418372280326, 4.36244193467438, 4.50598348391094, 4.65503723180621, 4.80984136978514, 4.97064354074085, 5.13770090757039, 5.31128015719352, 5.49165742650632, 5.67911813465964, 5.87395670374251, 6.07647614737571, 6.28698750386954, 6.50580908746283, 6.73326552773828, 6.96968656361207, 7.21540555434769, 7.34185650855146, 7.47075766588787, 7.60215084617559, 7.73607768650394, 7.87257954911674, 8.01169742142615, 8.15347180769123, 8.29794261188204, 8.4451490112383, 8.59512932002075, 8.74792084294551, 8.90355971778613, 9.06208074662528, 9.22351721523949, 9.3879007001054, 9.55526086252665, 9.72562522939591, 9.89901896012887, 10.0754645993363, 10.2549818148376, 10.4375871206652, 10.6232935847655, 10.8121105211692, 11.0040431664824, 11.1990923406429, 11.3972540919918, 11.5985193268313, 11.8028734237804, 12.0102958333926, 12.2207596636748, 12.4342312523405, 12.6506697268425, 12.8700265534632, 13.0922450769982, 13.3172600528396, 13.5449971735654, 13.7753725924555, 14.0082924466881, 14.4813370915508, 14.9631620586202, 15.4526087093543, 15.9483157044712, 16.4487077893715, 16.9519872323064, 17.9588787842721, 18.4577600883213, 18.9500823898417, 19.1928891383957, 19.4329600050815, 19.6699078666523, 19.9033369576627, 20.1328440904159, 20.358019998863, 20.5784508032298, 20.7937195904144, 21.0034081033884, 21.2070985309713, 21.4043753874695, 21.5948274698098, 21.7780498779952, 21.953646083008, 22.1212300247239, 22.2804282210282, 22.4308818681781, 22.5722489115735, 22.7042060655234, 22.7665605203096, 22.8264507603474, 22.883842505353, 22.9387029952581, 22.9910010414854, 23.040707075952, 23.0877931976528, 23.1322332166865, 23.1740026955889, 23.2130789878487, 23.2494412734892, 23.2830705916067, 23.313949869765, 23.3420639501597, 23.3673996124687, 23.3899455933248, 23.4096926023483, 23.4266333346959, 23.4407624800907, 23.4520767283079, 23.4605747711071, 23.4662573006097, 23.4691270041337, 23.4691885555097, 23.466448602913, 23.4609157532584, 23.4526005532147, 23.4415154669081, 23.4276748503923, 23.4110949229733, 23.3917937354894, 23.3697911356494, 23.3451087305487, 23.3177698464822, 23.2877994861883, 23.2552242836573, 23.2200724566491, 23.1823737570669, 23.1421594193401, 23.0994621069708, 23.0067560253833, 22.9045432702676, 22.7931307932067, 22.672842801447, 22.5440187750909, 22.4070114597733, 22.2621848544169, 22.1099122126617, 21.9505740753344, 21.7845563499108, 21.6122484513667, 21.4340415171458, 21.250326707248, 21.06149359868, 20.8679286817641, 20.6700139640865, 20.4681256862166, 20.262633151775, 20.0538976729644, 19.8422716313539, 19.6280976524966, 19.1934234289221, 18.7523964174091, 17.8604062668341, 16.9683600661735, 16.5265094326922, 16.0892890883281, 15.657858099641, 15.2332067893868, 14.8161689747374, 14.4074347338292, 14.0075633207052, 13.616995925513, 13.4253098789706, 13.2360680461483, 13.0492977877626, 12.8650212983493, 12.6832559365861, 12.504014543256, 12.3273057465919, 12.1531342548552, 11.9815011360945, 11.8124040851176, 11.6458376777796, 11.4817936127558, 11.3202609410192, 11.1612262832883, 11.0046740357486, 10.8505865643798, 10.5497263521282, 10.2584706718919, 9.97662272214197, 9.70396831231312, 9.44027974627078, 9.18531920227412, 8.93884165856816, 8.70059741129899, 8.47033422855573, 8.24779918119363, 8.03274018783283, 7.82490730816572, 7.62405381552244, 7.42993707659607, 7.24231926335189, 7.06096791946227, 6.88565640113154, 6.71616420990537, 6.55227723299556, 6.39378790478404, 6.24049530149153, 6.09220517949218, 5.94872996641521, 5.80988871298251, 5.67550701247582, 5.54541689379473, 5.41945669324581, 5.29747090948131, 5.17931004537397, 5.06483044006087, 4.95389409390706, 4.84636848871874, 4.74212640517094, 4.64104573909735, 4.54300931801568, 4.44790471902518, 4.35562408900854, 4.26606396789474, 4.17912511558913, 4.0947123430478, 3.93310355463757, 3.78055098472519, 3.636422821886, 3.50013752507158, 3.37115961815092, 3.24899580810292, 3.1331914142398, 3.02332709234035, 2.91901583558605, 2.81990023328912, 2.72564996825828, 2.6359595340243, 2.55054615386987, 2.46914788454606, 2.39152188861902, 2.3174428605093, 2.24670159241482, 2.17910366741607, 2.11446826812707, 2.05262709026516, 1.99342335145787, 1.88235332096684, 1.78020187892128, 1.68604672168032, 1.5990800936846, 1.51859246479741, 1.44395879063418, 1.37462691361648, 1.31010774247967, 1.24996691307717, 1.19381768629639, 1.14131488200951, 1.09214968309675, 1.04604517222349, 1.00275248746032, 0.962047502002627, 0.887610925263799, 0.821336913728435, 0.762073578138632, 0.708865401728194, 0.660914472995706, 0.617550326003207, 0.578206283405018, 0.542400755423267, 0.509722347551508, 0.479817918602802, 0.427153673653711, 0.382423981472358, 0.344118285547241, 0.311069831530379, 0.282365649356098, 0.257282917251759, 0.235243224206324, 0.215779196266943, 0.183121869179051, 0.156995982984886, 0.135795416372736, 0.118377269930385, 0.103910266771676, 0.0815161604997524, 0.0652602034895305, 0, 0.0652602034895305],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_XBQpkZ_Norm[mpipi]_Comp[rbw_dsGscN]6",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 336,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 334,
          "fXmin" : 0.04,
          "fXmax" : 2.56,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 25.8161074110607,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 25.8161074110607,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 23.4691885555097,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_XBQpkZ_Norm[mpipi]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 299,
      "fX" : [0.09985, 0.1, 0.25, 0.26875, 0.278125, 0.2787109375, 0.27900390625, 0.279296875, 0.27958984375, 0.2798828125, 0.28017578125, 0.28046875, 0.28076171875, 0.2810546875, 0.281640625, 0.2822265625, 0.2828125, 0.2833984375, 0.283984375, 0.28515625, 0.286328125, 0.2875, 0.288671875, 0.28984375, 0.291015625, 0.2921875, 0.29453125, 0.296875, 0.29921875, 0.3015625, 0.30390625, 0.30625, 0.30859375, 0.3109375, 0.315625, 0.3203125, 0.325, 0.3296875, 0.334375, 0.3390625, 0.34375, 0.3484375, 0.353125, 0.3578125, 0.3625, 0.371875, 0.38125, 0.390625, 0.4, 0.409375, 0.41875, 0.4375, 0.475, 0.49375, 0.503125, 0.5125, 0.521875, 0.53125, 0.540625, 0.5453125, 0.55, 0.5546875, 0.559375, 0.5640625, 0.56875, 0.5734375, 0.578125, 0.5828125, 0.5875, 0.5921875, 0.596875, 0.6015625, 0.60625, 0.6109375, 0.61328125, 0.615625, 0.61796875, 0.6203125, 0.62265625, 0.625, 0.62734375, 0.6296875, 0.63203125, 0.634375, 0.63671875, 0.6390625, 0.64140625, 0.64375, 0.64609375, 0.6484375, 0.65078125, 0.653125, 0.65546875, 0.6578125, 0.66015625, 0.6625, 0.66484375, 0.6671875, 0.66953125, 0.671875, 0.67421875, 0.6765625, 0.67890625, 0.68125, 0.68359375, 0.6859375, 0.68828125, 0.690625, 0.69296875, 0.6953125, 0.69765625, 0.7, 0.70234375, 0.7046875, 0.70703125, 0.709375, 0.71171875, 0.7140625, 0.71640625, 0.71875, 0.728125, 0.73046875, 0.7328125, 0.73515625, 0.7375, 0.738671875, 0.73984375, 0.741015625, 0.7421875, 0.743359375, 0.74453125, 0.745703125, 0.746875, 0.748046875, 0.74921875, 0.750390625, 0.7515625, 0.752734375, 0.75390625, 0.755078125, 0.75625, 0.757421875, 0.75859375, 0.759765625, 0.7609375, 0.762109375, 0.76328125, 0.764453125, 0.765625, 0.766796875, 0.76796875, 0.769140625, 0.7703125, 0.771484375, 0.77265625, 0.773828125, 0.775, 0.776171875, 0.77734375, 0.778515625, 0.7796875, 0.780859375, 0.78203125, 0.783203125, 0.784375, 0.785546875, 0.78671875, 0.787890625, 0.7890625, 0.790234375, 0.79140625, 0.792578125, 0.79375, 0.794921875, 0.79609375, 0.797265625, 0.7984375, 0.80078125, 0.803125, 0.80546875, 0.8078125, 0.8125, 0.8171875, 0.81953125, 0.821875, 0.82421875, 0.8265625, 0.82890625, 0.83125, 0.83359375, 0.8359375, 0.83828125, 0.840625, 0.84296875, 0.8453125, 0.84765625, 0.85, 0.85234375, 0.8546875, 0.85703125, 0.859375, 0.86171875, 0.8640625, 0.86640625, 0.86875, 0.87109375, 0.8734375, 0.87578125, 0.878125, 0.88046875, 0.8828125, 0.88515625, 0.8875, 0.88984375, 0.8921875, 0.89453125, 0.896875, 0.89921875, 0.9015625, 0.90390625, 0.90625, 0.90859375, 0.9109375, 0.91328125, 0.915625, 0.91796875, 0.9203125, 0.925, 0.9296875, 0.934375, 0.9390625, 0.94375, 0.9484375, 0.953125, 0.9578125, 0.9625, 0.9671875, 0.971875, 0.9765625, 0.98125, 0.9859375, 0.990625, 0.9953125, 1, 1.0046875, 1.009375, 1.01875, 1.028125, 1.0375, 1.046875, 1.05625, 1.065625, 1.075, 1.084375, 1.09375, 1.103125, 1.1125, 1.121875, 1.13125, 1.15, 1.16875, 1.1875, 1.20625, 1.225, 1.24375, 1.2625, 1.28125, 1.3, 1.3375, 1.375, 1.4125, 1.45, 1.4875, 1.525, 1.5625, 1.6, 1.6375, 1.675, 1.7125, 1.75, 1.7875, 1.825, 1.8625, 1.9, 1.9375, 1.975, 2.0125, 2.05, 2.0875, 2.125, 2.1625, 2.2, 2.2375, 2.275, 2.3125, 2.35, 2.35, 2.5, 2.50015],
      "fY" : [0, 0, 0, 0, 0, 0, 0, 0.186938126313389, 0.317002623906218, 0.40740452057745, 0.481050193739324, 0.544778199363672, 0.601747889622813, 0.653728601105854, 0.746801531828393, 0.829360182209779, 0.904289295353765, 0.973352801668084, 1.0377228185902, 1.15546815386547, 1.26192659647935, 1.35975383459347, 1.45069898305617, 1.53598682123268, 1.61651479055211, 1.69296392952946, 1.83564429076514, 1.96715289469727, 2.08961109595265, 2.20453813104448, 2.31306695044931, 2.41606966419716, 2.51423497697285, 2.60811833380833, 2.78478700024426, 2.94890764476103, 3.10253662822645, 3.24722623506118, 3.38418493576743, 3.51437754421099, 3.63859075133635, 3.75747765204712, 3.8715889702606, 3.9813955536451, 4.08730496098473, 4.28881802490549, 4.47853050156178, 4.65838901603949, 4.83002540548856, 4.99485133296652, 5.1541249710311, 5.46056542097847, 6.0548337731445, 6.36031237369117, 6.51953246385581, 6.68507767066689, 6.85868421938981, 7.04232795802527, 7.23827893495951, 7.34167538595193, 7.44916716443571, 7.5611523289425, 7.67806230416625, 7.80036536381552, 7.92857047018483, 8.06323150371979, 8.20495191645115, 8.35438984268727, 8.51226369825687, 8.67935829516433, 8.85653149078552, 9.04472137837754, 9.24495400694265, 9.45835159103173, 9.57036634381332, 9.68614113179954, 9.80584716365199, 9.92966331546665, 10.0577764082917, 10.1903814790128, 10.3276820408028, 10.4698903286115, 10.6172275243364, 10.7699239553573, 10.9282192590226, 11.092362504417, 11.2626122613177, 11.4392366046205, 11.6225130406907, 11.8127283400264, 12.0101782583175, 12.2151671254036, 12.4280072787868, 12.6490183152157, 12.8785261304373, 13.1168617135128, 13.3643596581502, 13.6213563493467, 13.8881877793388, 14.1651869425279, 14.452680754804, 14.7509864387501, 15.0604073127864, 15.3812279197586, 15.7137084291635, 16.0580782476513, 16.4145287752464, 16.783205250598, 17.1641976383492, 17.5575305263426, 17.9631520208908, 18.3809216558512, 18.8105973668386, 19.2518216266378, 19.7041068925676, 20.1668205816893, 20.6391698653193, 21.1201866594587, 21.6087132806856, 22.1033893346043, 24.1087380819082, 24.6060477134254, 25.0966928946506, 25.5777888197659, 26.0462803813883, 26.2748062000022, 26.4989751909984, 26.7183735807776, 26.9325845618811, 27.1411899823962, 27.3437721357346, 27.539915640276, 27.7292093965054, 27.9112486074736, 28.0856368467036, 28.2519881561091, 28.4099291551152, 28.5591011410234, 28.6991621597875, 28.8297890257834, 28.9506792689143, 29.0615529874969, 29.1621545858565, 29.2522543764069, 29.3316500272234, 29.400167837698, 29.4576638267921, 29.5040246206282, 29.5391681286507, 29.563044000295, 29.5756338569635, 29.5769512970739, 29.5670416749459, 29.5459816572642, 29.5138785637416, 29.4708695013416, 29.4171203039507, 29.3528242916716, 29.2782008658922, 29.1934939579509, 29.0989703505254, 28.9949178918311, 28.8816436232948, 28.7594718416011, 28.6287421158882, 28.4898072804271, 28.3430314223801, 28.1887878832333, 28.0274572912682, 27.8594256410278, 27.6850824341698, 27.5048188944374, 27.3190262677502, 27.1280942166577, 26.9324093166513, 26.7323536601138, 26.5283035720433, 26.1096896602512, 25.6794212599116, 25.2401968375438, 24.79453846507, 23.8930447052781, 22.9911779898062, 22.5442998433095, 22.1019746498219, 21.6653620951922, 21.2354531164006, 20.8130821398464, 20.3989398479637, 19.9935860942287, 19.5974626634223, 19.2109056433361, 18.83415723493, 18.4673768799514, 18.1106516284407, 17.7640057039268, 17.4274092522436, 17.1007862816497, 16.7840218182257, 16.4769683122151, 16.179451338906, 15.8912746425361, 15.6122245741956, 15.3420739753457, 15.0805855578318, 14.827514829525, 14.5826126122862, 14.3456271960555, 14.1163061697227, 13.8943979661721, 13.6796531556354, 13.4718255183018, 13.2706729240874, 13.0759580445877, 12.8874489195549, 12.7049193977647, 12.5281494698673, 12.356925508752, 12.1910404310917, 12.0302937920507, 11.8744918236378, 11.7234474258462, 11.5769801185285, 11.4349159609004, 11.2970874446355, 11.1633333656899, 11.0334986792759, 10.7849971427993, 10.5504594303878, 10.3288497704127, 10.1192141891968, 9.9206746793961, 9.73242350735755, 9.55371774892606, 9.38387410945779, 9.22226405931668, 9.06830929860111, 8.92147755252494, 8.78127869042602, 8.64726115578263, 8.51900869111749, 8.39613733968328, 8.27829270491946, 8.16514744852663, 8.05639900838164, 7.95176751823824, 7.75383819718393, 7.56950653591683, 7.39717766597049, 7.23547466826623, 7.08320520073083, 6.93933369585575, 6.80295814696195, 6.67329067729306, 6.54964123173015, 6.43140385080879, 6.3180450848156, 6.20909418573117, 6.10413477989762, 5.90475531612644, 5.71741833192385, 5.54014586237717, 5.37135460479865, 5.20976927268685, 5.05435706665673, 4.90427763777454, 4.75884453230537, 4.61749522782965, 4.34528167678615, 4.08483803989848, 3.8342700927323, 3.59230598866753, 3.35810928402778, 3.1311524498052, 2.9111296625295, 2.69789565079931, 2.49142216120365, 2.29176654814674, 2.09904883905346, 1.91343481018792, 1.73512338127235, 1.56433715053591, 1.40131523831862, 1.24630784463224, 1.09957209077984, 0.96136883090584, 0.831960201679928, 0.711607737512743, 0.60057092169257, 0.49910607535486, 0.40746550951435, 0.325896882782381, 0.254642720466228, 0.193940060646829, 0.144020200378495, 0.105108520944619, 0.105108520944619, 0.105108520944619, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_XBQpkZ_Norm[mpipi]7",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 301,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 299,
          "fXmin" : 0,
          "fXmax" : 2.74018,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 32.5346464267813,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 32.5346464267813,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 29.5769512970739,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__mpipi",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0,
      "fNpoints" : 14,
      "fX" : [0.325, 0.475, 0.625, 0.775, 0.925, 1.075, 1.225, 1.375, 1.525, 1.675, 1.825, 1.975, 2.125, 2.275],
      "fY" : [0.622297644615173, 8.36965751647949, 9.21262645721436, 22.1593456268311, 19.1702117919922, 5.72085666656494, 0.660665392875671, 3.07183122634888, 6.57177639007568, 2.49310636520386, 1.33808064460754, 1.49580991268158, 0.00203564134426415, -0.217419624328613],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_10003002",
        "fTitle" : "Histogram of ds_1000_plot__mpipi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.0399999999999999,
          "fXmax" : 2.56,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -3.89682453842845,
          "fXmax" : 31.4774457027903,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 31.4774457027903,
        "fMinimum" : -3.89682453842845,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.075, 0.075, 0.075, 0.075, 0.075, 0.075, 0.075, 0.075, 0.075, 0.075, 0.075, 0.075, 0.075, 0.075],
      "fEXhigh" : [0.075, 0.075, 0.075, 0.075, 0.075, 0.075, 0.075, 0.075, 0.075, 0.075, 0.075, 0.075, 0.075, 0.075],
      "fEYlow" : [1.57126632960873, 4.53934720079009, 3.90006873937089, 6.37024422252437, 5.05235563550782, 3.5621175291098, 1.26876452513497, 2.82187355130009, 3.16390116426103, 1.85653618998624, 1.43946711551298, 1.32970914804875, 0.00203564127001192, 0.190720229013794],
      "fEYhigh" : [1.57126632960873, 4.53934720079009, 3.90006873937089, 6.37024422252437, 5.05235563550782, 3.5621175291098, 1.26876452513497, 2.82187355130009, 3.16390116426103, 1.85653618998624, 1.43946711551298, 1.32970914804875, 0.00203564127001192, 0.190720229013794],
      "_yAxisLabel" : "Events \/ ( 0.15 )",
      "_ymin" : -0.948968684993556,
      "_ymax" : 28.5295898493554,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.15,
      "_nSigma" : 1,
      "_entries" : 80.6708816525061,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 759,
  "fWindowTopY" : 164,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig6a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.426506024485732,
  "fY1" : -10.8170730301192,
  "fX2" : 1.87228915915726,
  "fY2" : 75.1585365150596,
  "fXtoAbsPixelk" : -294.999949832362,
  "fXtoPixelk" : -294.999949832362,
  "fXtoPixel" : 691.666665642212,
  "fYtoAbsPixelk" : 699.347568791966,
  "fYtoPixelk" : 699.347568791966,
  "fYtoPixel" : -9.3049645618344,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 0.426506024485732,
  "fPixeltoXk" : 0.426506024485732,
  "fPixeltoX" : 0.00144578313467153,
  "fAbsPixeltoYk" : 75.1585365150596,
  "fPixeltoYk" : -10.8170730301192,
  "fPixeltoY" : -0.107469511931473,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.6,
  "fUymin" : -0.5,
  "fUxmax" : 1.8,
  "fUymax" : 70,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.6,
      "fY1" : -0.5,
      "fX2" : 1.8,
      "fY2" : 70,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_49e70edd0",
      "fTitle" : "A RooPlot of \"m35cPVM*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 32,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -304,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 30,
        "fXmin" : 0.6,
        "fXmax" : 1.8,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 70,
      "fMinimum" : -0.5,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 46.3521862278236, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_NiYCGz_Norm[mkpi]_Comp[pspol_WIaEto]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 4,
      "fLineStyle" : 7,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 208,
      "fX" : [0.55996, 0.56, 0.6, 0.62, 0.63, 0.6325, 0.633125, 0.63328125, 0.6334375, 0.63359375, 0.63375, 0.63390625, 0.6340625, 0.63421875, 0.634375, 0.63453125, 0.6346875, 0.63484375, 0.635, 0.63515625, 0.6353125, 0.63546875, 0.635625, 0.63578125, 0.6359375, 0.63625, 0.6365625, 0.636875, 0.6371875, 0.6375, 0.6378125, 0.638125, 0.6384375, 0.63875, 0.6390625, 0.639375, 0.6396875, 0.64, 0.640625, 0.64125, 0.641875, 0.6425, 0.643125, 0.64375, 0.644375, 0.645, 0.645625, 0.64625, 0.646875, 0.6475, 0.648125, 0.64875, 0.649375, 0.65, 0.65125, 0.6525, 0.65375, 0.655, 0.65625, 0.6575, 0.65875, 0.66, 0.66125, 0.6625, 0.66375, 0.665, 0.66625, 0.6675, 0.66875, 0.67, 0.67125, 0.6725, 0.67375, 0.675, 0.67625, 0.6775, 0.67875, 0.68, 0.6825, 0.685, 0.6875, 0.69, 0.6925, 0.695, 0.6975, 0.7, 0.7025, 0.705, 0.7075, 0.71, 0.7125, 0.715, 0.7175, 0.72, 0.7225, 0.725, 0.7275, 0.73, 0.7325, 0.735, 0.7375, 0.74, 0.7425, 0.745, 0.7475, 0.75, 0.7525, 0.755, 0.7575, 0.76, 0.765, 0.77, 0.775, 0.78, 0.785, 0.79, 0.795, 0.8, 0.805, 0.81, 0.815, 0.82, 0.825, 0.83, 0.835, 0.84, 0.845, 0.85, 0.855, 0.86, 0.865, 0.87, 0.875, 0.88, 0.89, 0.9, 0.91, 0.92, 0.93, 0.94, 0.95, 0.96, 0.98, 1, 1.04, 1.06, 1.08, 1.1, 1.12, 1.13, 1.14, 1.15, 1.16, 1.17, 1.18, 1.19, 1.2, 1.21, 1.22, 1.23, 1.24, 1.25, 1.26, 1.27, 1.28, 1.29, 1.3, 1.31, 1.32, 1.33, 1.34, 1.35, 1.36, 1.37, 1.38, 1.39, 1.4, 1.41, 1.42, 1.43, 1.44, 1.45, 1.46, 1.47, 1.48, 1.49, 1.5, 1.51, 1.52, 1.53, 1.54, 1.55, 1.56, 1.58, 1.6, 1.62, 1.64, 1.66, 1.68, 1.7, 1.72, 1.74, 1.76, 1.78, 1.8, 1.8, 1.84, 1.84004],
      "fY" : [0, 0, 0, 0, 0, 0, 0, 0.301922582636553, 0.715079868060033, 0.964752401642388, 1.16162909423268, 1.32937769477446, 1.47795022692639, 1.61265575177429, 1.73672425076911, 1.85229465453249, 1.96087037569152, 2.06355603653991, 2.16119159419922, 2.25443349083332, 2.34380635929497, 2.42973737724605, 2.51257989741209, 2.59263018248505, 2.67013955552268, 2.8183680412359, 2.95866944519505, 3.09212423363342, 3.21958509616948, 3.34173910129949, 3.45914959772858, 3.57228538969061, 3.68154161496652, 3.787255040273, 3.88971549742186, 3.98917458799366, 4.08585241426289, 4.17994285750101, 4.36103033933925, 4.53360378994804, 4.69860773079908, 4.8568197864566, 5.00888945208728, 5.15536598259736, 5.29671891899729, 5.43335349848948, 5.56562242674382, 5.69383501077601, 5.81826434217492, 5.93915301691932, 6.05671774082426, 6.17115307529001, 6.28263451193587, 6.39132101765117, 6.60087487877768, 6.80082858694948, 6.99203735608761, 7.17523082949105, 7.35103779288543, 7.52000494220022, 7.68261136870475, 7.8392799006242, 7.99038609839284, 8.13626547204783, 8.27721933314882, 8.41351958499188, 8.54541267802026, 8.67312290208958, 8.79685514697255, 8.91679723274826, 9.03312188949445, 9.1459884489053, 9.25554429763492, 9.36192613228457, 9.46526104826708, 9.56566748875791, 9.66325607518163, 9.75813033689404, 9.94011833027571, 10.1123405452684, 10.2754269059386, 10.4299404831785, 10.5763874123194, 10.7152249722722, 10.8468682283564, 10.9716955407183, 11.0900531677951, 11.2022591412196, 11.3086065491922, 11.4093663357981, 11.5047897013296, 11.5951101714963, 11.6805453901115, 11.7612986794824, 11.837560404569, 11.9095091705181, 11.9773128780145, 12.041129656748, 12.1011086939396, 12.1573909721417, 12.2101099282959, 12.2593920441942, 12.3053573769734, 12.3481200370098, 12.3877886195284, 12.4244665953613, 12.4582526655441, 12.4892410838144, 12.5175219505432, 12.5431814811763, 12.5869634247317, 12.6212077793345, 12.6464870192121, 12.6633306457982, 12.6722298165717, 12.6736413232698, 12.6679910298339, 12.6556768588087, 12.6370713980497, 12.6125241863443, 12.5823637260499, 12.5468992624825, 12.5064223630603, 12.4612083237657, 12.4115174260683, 12.3575960638285, 12.299677756725, 12.2379840642871, 12.172725412565, 12.1041018437667, 12.0323036977527, 11.9575122330785, 11.8799001942515, 11.7996323310045, 11.631750975956, 11.4550434403775, 11.2705838888494, 11.0793560186324, 10.8822622102293, 10.6801314467264, 10.4737262081723, 10.2637485067843, 9.83561267203539, 9.40031780015886, 8.52330685528421, 8.08774572424737, 7.65748650917499, 7.23455121714636, 6.82063526552669, 6.61751019030448, 6.41714814803363, 6.21968636512927, 6.02524828769174, 5.83394442454681, 5.64587313472382, 5.46112136411909, 5.27976533558718, 5.10187119626044, 4.92749562550905, 4.75668640661245, 4.58948296491083, 4.42591687493946, 4.26601233881154, 4.10978663790544, 3.95725055972509, 3.80840880163507, 3.6632603530231, 3.5217988573084, 3.38401295509462, 3.2498866096581, 3.1193994158647, 2.99252689352094, 2.86924076608581, 2.74950922559754, 2.63329718460477, 2.52056651583225, 2.41127628025729, 2.3053829442244, 2.2028405861805, 2.10360109357247, 2.00761435041135, 1.91482841597316, 1.82518969507511, 1.73864310033688, 1.65513220681027, 1.57459939933629, 1.49698601296565, 1.42223246675878, 1.35027839126133, 1.28106274993423, 1.21452395480033, 1.15059997655487, 1.08922844937273, 0.973892195762744, 0.86801320613269, 0.771090000420998, 0.682624145974486, 0.602122541273215, 0.529099462546172, 0.463078390272532, 0.403593630979621, 0.35019174835358, 0.302432816445922, 0.259891506666797, 0.222158019284846, 0.222158019284846, 0.222158019284846, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_NiYCGz_Norm[mkpi]_Comp[pspol_WIaEto]8",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 210,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 208,
          "fXmin" : 0.431952,
          "fXmax" : 1.968048,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 13.9410054555968,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 13.9410054555968,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 12.6736413232698,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_NiYCGz_Norm[mkpi]_Comp[rbw_PuIQCW]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 295,
      "fX" : [0.6, 0.6, 0.64, 0.66, 0.68, 0.69, 0.7, 0.71, 0.72, 0.73, 0.74, 0.75, 0.755, 0.76, 0.765, 0.77, 0.775, 0.78, 0.785, 0.79, 0.7925, 0.795, 0.7975, 0.8, 0.8025, 0.805, 0.8075, 0.81, 0.8125, 0.815, 0.8175, 0.82, 0.8225, 0.82375, 0.825, 0.82625, 0.8275, 0.82875, 0.83, 0.83125, 0.8325, 0.83375, 0.835, 0.83625, 0.8375, 0.83875, 0.84, 0.84125, 0.8425, 0.84375, 0.845, 0.84625, 0.8475, 0.84875, 0.849375, 0.85, 0.850625, 0.85125, 0.851875, 0.8525, 0.853125, 0.85375, 0.854375, 0.855, 0.855625, 0.85625, 0.856875, 0.8575, 0.858125, 0.85875, 0.859375, 0.86, 0.860625, 0.86125, 0.861875, 0.8625, 0.863125, 0.86375, 0.864375, 0.865, 0.865625, 0.86625, 0.866875, 0.8675, 0.868125, 0.86875, 0.869375, 0.87, 0.870625, 0.87125, 0.871875, 0.8725, 0.873125, 0.87375, 0.874375, 0.875, 0.875625, 0.87625, 0.876875, 0.8775, 0.878125, 0.87875, 0.879375, 0.88, 0.8825, 0.883125, 0.88375, 0.884375, 0.885, 0.885625, 0.8859375, 0.88625, 0.8865625, 0.886875, 0.8871875, 0.8875, 0.8878125, 0.888125, 0.8884375, 0.88875, 0.8890625, 0.889375, 0.8896875, 0.89, 0.8903125, 0.890625, 0.8909375, 0.89125, 0.8915625, 0.891875, 0.8921875, 0.8925, 0.8928125, 0.893125, 0.8934375, 0.89375, 0.8940625, 0.894375, 0.8946875, 0.895, 0.8953125, 0.895625, 0.8959375, 0.89625, 0.8965625, 0.896875, 0.8971875, 0.8975, 0.8978125, 0.898125, 0.8984375, 0.89875, 0.8990625, 0.899375, 0.8996875, 0.9, 0.9003125, 0.900625, 0.9009375, 0.90125, 0.9015625, 0.901875, 0.9021875, 0.9025, 0.9028125, 0.903125, 0.90375, 0.904375, 0.905, 0.905625, 0.90625, 0.9075, 0.91, 0.910625, 0.91125, 0.911875, 0.9125, 0.913125, 0.91375, 0.914375, 0.915, 0.915625, 0.91625, 0.916875, 0.9175, 0.918125, 0.91875, 0.919375, 0.92, 0.920625, 0.92125, 0.921875, 0.9225, 0.923125, 0.92375, 0.924375, 0.925, 0.925625, 0.92625, 0.926875, 0.9275, 0.928125, 0.92875, 0.929375, 0.93, 0.930625, 0.93125, 0.931875, 0.9325, 0.933125, 0.93375, 0.934375, 0.935, 0.935625, 0.93625, 0.936875, 0.9375, 0.938125, 0.93875, 0.94, 0.94125, 0.9425, 0.94375, 0.945, 0.94625, 0.9475, 0.94875, 0.95, 0.95125, 0.9525, 0.95375, 0.955, 0.95625, 0.9575, 0.95875, 0.96, 0.96125, 0.9625, 0.96375, 0.965, 0.96625, 0.9675, 0.97, 0.9725, 0.975, 0.9775, 0.98, 0.9825, 0.985, 0.9875, 0.99, 0.9925, 0.995, 0.9975, 1, 1.0025, 1.005, 1.01, 1.015, 1.02, 1.025, 1.03, 1.035, 1.04, 1.045, 1.05, 1.06, 1.07, 1.08, 1.09, 1.1, 1.11, 1.12, 1.14, 1.16, 1.18, 1.2, 1.22, 1.24, 1.28, 1.32, 1.36, 1.4, 1.44, 1.48, 1.52, 1.56, 1.6, 1.64, 1.68, 1.72, 1.76, 1.8, 1.8, 1.8],
      "fY" : [0, 0, 0.00132685698573917, 0.0120935075566657, 0.032584505046146, 0.0472776662846143, 0.0656704312395817, 0.088544556507449, 0.116934179267587, 0.152215608701554, 0.196239980464278, 0.251531305747303, 0.284445889360538, 0.321587563959397, 0.363622176155993, 0.411348825103273, 0.465732169247724, 0.527944033167725, 0.599417422632974, 0.681917239905901, 0.727966736765753, 0.7776336790032, 0.831278676159309, 0.889306706039933, 0.952173587758086, 1.02039354091024, 1.09454803440463, 1.17529616965515, 1.26338689262329, 1.35967338918072, 1.46513009029862, 1.5808727995555, 1.70818255717824, 1.77662745358474, 1.84853397356886, 1.92412220988736, 2.00362890106641, 2.08730884885872, 2.17543646310397, 2.26830744469296, 2.36624061782279, 2.46957992308808, 2.57869658311638, 2.69399145233807, 2.8158975619692, 2.94488287023138, 3.08145322604216, 3.22615555163381, 3.37958124547362, 3.54236980105188, 3.71521262904566, 3.89885705938366, 4.09411048498036, 4.30184458930472, 4.41068291871673, 4.5229995741659, 4.63892346181366, 4.75858827048055, 4.88213258188588, 5.00969997130622, 5.14143909627873, 5.27750377062991, 5.41805302072106, 5.56325112036802, 5.71326760040965, 5.86827722835981, 6.02845995298249, 6.19400080797042, 6.36508976818091, 6.54192155108842, 6.72469535524395, 6.91361452658877, 7.10888614245207, 7.31072050197012, 7.51933051050383, 7.73493094440769, 7.95773758122772, 8.18796617909604, 8.42583128776565, 8.67154487242277, 8.9253147301639, 9.18734267787784, 9.45782248929757, 9.73693755825426, 10.0248582647707, 10.3217390206917, 10.627714972191, 10.9428983378731, 11.2673743634938, 11.6011968777351, 11.9443834382296, 12.2969100633678, 12.6587055535849, 13.0296454160762, 13.4095454194659, 13.7981548200699, 14.1951493192179, 14.6001238317021, 15.0125851687881, 15.4319447651512, 15.8575116072173, 16.2884855500575, 16.7239512402834, 17.1628728920813, 18.9280013183833, 19.3642528176422, 19.7951046318826, 20.2186652012682, 20.6329471130545, 21.0358826864562, 21.2324320848507, 21.42534288644, 21.6143430128541, 21.7991594912412, 21.9795193090421, 22.1551503078118, 22.3257821119335, 22.4911470874999, 22.650981326088, 22.8050256476358, 22.9530266161495, 23.0947375615378, 23.2299196005024, 23.3583426491075, 23.4797864194262, 23.5940413925209, 23.7009097599608, 23.8002063261249, 23.8917593636819, 23.9754114148801, 24.0510200316232, 24.1184584477507, 24.1776161774742, 24.2283995345424, 24.2707320674117, 24.3045549064686, 24.3298270201805, 24.3465253779297, 24.3546450181931, 24.3541990216587, 24.3452183898021, 24.3277518303668, 24.3018654520888, 24.2676423718637, 24.2251822383595, 24.1746006768213, 24.1160286604838, 24.0496118145919, 23.9755096595315, 23.8938947999742, 23.8049520672473, 23.7088776223516, 23.6058780271599, 23.4961692913485, 23.3799759025402, 23.257529846979, 23.1290696278213, 22.9948392878217, 22.8550874428195, 22.7100663320145, 22.5600308905514, 22.4052378494315, 22.2459448672502, 22.0824096977109, 21.9148893963242, 21.7436395691501, 21.3909623192181, 21.0263681092068, 20.6517835627699, 20.2690560146244, 19.8799408236719, 19.0890534036027, 17.495916998762, 17.1021109619341, 16.7119961647073, 16.3263386900547, 15.9458077612384, 15.5709816923224, 15.2023541087296, 14.8403402893612, 14.4852835067672, 14.1374612650248, 13.7970913559719, 13.4643376730935, 13.1393157386087, 12.8220979132227, 12.5127182697067, 12.2111771211344, 11.9174452024279, 11.6314675100609, 11.3531668095514, 11.0824468239443, 10.8191951190305, 10.5632857027502, 10.3145813572288, 10.0729357223422, 9.8381951497133, 9.61020034570583, 9.38878782139635, 9.1737911667267, 8.96504216514203, 8.76237176403715, 8.56561091531053, 8.37459129928833, 8.18914594425268, 8.00910975280534, 7.83431994533549, 7.66461642994133, 7.49984210729082, 7.33984311809822, 7.18446904013911, 7.03357304103182, 6.88701199237265, 6.74464655022588, 6.60634120643424, 6.47196431472924, 6.34138809517892, 6.21448862011192, 6.09114578429693, 5.85466845191176, 5.63106980365979, 5.41952094640831, 5.21924786348175, 5.02952864625143, 4.84969059895896, 4.67910730378018, 4.51719570980481, 4.36341329149416, 4.21725530821304, 4.0782521857453, 3.94596703259592, 3.81999329779778, 3.69995257243159, 3.58549253378224, 3.47628502871185, 3.37202429121233, 3.27242528803353, 3.1772221856337, 3.08616693136133, 2.99902794167022, 2.91558889022919, 2.83564758896669, 2.68551405951953, 2.54725531887538, 2.41966723840325, 2.30169050551848, 2.19239096014769, 2.090942831985, 1.99661443101904, 1.90875591233611, 1.826788795411, 1.75019696865061, 1.67851895277688, 1.61134123271343, 1.54829249792924, 1.48903865656642, 1.43327850991088, 1.33117689019362, 1.24010455790289, 1.15850873705903, 1.08510032507332, 1.01880227132563, 0.95870926856029, 0.904056039738942, 0.854192207070121, 0.808562239729988, 0.728162471318674, 0.659769574073443, 0.60105266646943, 0.550224945045175, 0.505897755326403, 0.466978348536477, 0.432597017673701, 0.374782539652183, 0.328272295434982, 0.290223540070109, 0.258646232204899, 0.232111445607353, 0.209570213102367, 0.173515087811611, 0.146152775368292, 0.124839976513899, 0.107881692044246, 0.0941466004562604, 0.0828539171401083, 0.0734492946925293, 0.065529478479888, 0.0587948914757469, 0.0530188525223521, 0.0480270415939026, 0.0436834680844697, 0.0398806760646764, 0.0365327755531662, 0, 0.0365327755531662],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_NiYCGz_Norm[mkpi]_Comp[rbw_PuIQCW]9",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 297,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 295,
          "fXmin" : 0.48,
          "fXmax" : 1.92,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 26.7901095200124,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 26.7901095200124,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 24.3546450181931,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_NiYCGz_Norm[mkpi]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 319,
      "fX" : [0.55996, 0.56, 0.6, 0.62, 0.63, 0.6325, 0.633125, 0.63328125, 0.6334375, 0.63359375, 0.63375, 0.63390625, 0.6340625, 0.63421875, 0.634375, 0.63453125, 0.6346875, 0.635, 0.6353125, 0.635625, 0.6359375, 0.63625, 0.6365625, 0.636875, 0.6375, 0.638125, 0.63875, 0.639375, 0.64, 0.640625, 0.64125, 0.641875, 0.6425, 0.64375, 0.645, 0.64625, 0.6475, 0.64875, 0.65, 0.65125, 0.6525, 0.65375, 0.655, 0.65625, 0.6575, 0.65875, 0.66, 0.6625, 0.665, 0.6675, 0.67, 0.6725, 0.675, 0.6775, 0.68, 0.6825, 0.685, 0.6875, 0.69, 0.6925, 0.695, 0.6975, 0.7, 0.7025, 0.705, 0.71, 0.715, 0.72, 0.725, 0.73, 0.735, 0.74, 0.745, 0.75, 0.755, 0.76, 0.77, 0.78, 0.79, 0.795, 0.8, 0.805, 0.81, 0.8125, 0.815, 0.8175, 0.82, 0.8225, 0.825, 0.8275, 0.83, 0.8325, 0.835, 0.83625, 0.8375, 0.83875, 0.84, 0.84125, 0.8425, 0.84375, 0.845, 0.84625, 0.8475, 0.84875, 0.85, 0.85125, 0.8525, 0.85375, 0.855, 0.85625, 0.8575, 0.85875, 0.859375, 0.86, 0.860625, 0.86125, 0.861875, 0.8625, 0.863125, 0.86375, 0.864375, 0.865, 0.865625, 0.86625, 0.866875, 0.8675, 0.868125, 0.86875, 0.869375, 0.87, 0.870625, 0.87125, 0.871875, 0.8725, 0.873125, 0.87375, 0.874375, 0.875, 0.875625, 0.87625, 0.876875, 0.8775, 0.87875, 0.88, 0.8825, 0.88375, 0.884375, 0.885, 0.885625, 0.88625, 0.886875, 0.8875, 0.888125, 0.8884375, 0.88875, 0.8890625, 0.889375, 0.8896875, 0.89, 0.8903125, 0.890625, 0.8909375, 0.89125, 0.8915625, 0.891875, 0.8921875, 0.8925, 0.8928125, 0.893125, 0.8934375, 0.89375, 0.8940625, 0.894375, 0.8946875, 0.895, 0.8953125, 0.895625, 0.8959375, 0.89625, 0.8965625, 0.896875, 0.8971875, 0.8975, 0.8978125, 0.898125, 0.8984375, 0.89875, 0.8990625, 0.899375, 0.8996875, 0.9, 0.900625, 0.90125, 0.901875, 0.9025, 0.903125, 0.90375, 0.904375, 0.905, 0.905625, 0.90625, 0.9075, 0.91, 0.91125, 0.9125, 0.913125, 0.91375, 0.914375, 0.915, 0.915625, 0.91625, 0.916875, 0.9175, 0.918125, 0.91875, 0.919375, 0.92, 0.920625, 0.92125, 0.921875, 0.9225, 0.923125, 0.92375, 0.924375, 0.925, 0.925625, 0.92625, 0.926875, 0.9275, 0.928125, 0.92875, 0.93, 0.93125, 0.9325, 0.93375, 0.935, 0.93625, 0.9375, 0.93875, 0.94, 0.94125, 0.9425, 0.94375, 0.945, 0.94625, 0.9475, 0.94875, 0.95, 0.95125, 0.9525, 0.95375, 0.955, 0.9575, 0.96, 0.9625, 0.965, 0.9675, 0.97, 0.9725, 0.975, 0.9775, 0.98, 0.9825, 0.985, 0.9875, 0.99, 0.995, 1, 1.005, 1.01, 1.015, 1.02, 1.025, 1.03, 1.04, 1.05, 1.06, 1.07, 1.08, 1.09, 1.1, 1.11, 1.12, 1.13, 1.14, 1.16, 1.18, 1.2, 1.22, 1.24, 1.26, 1.28, 1.3, 1.32, 1.34, 1.36, 1.38, 1.4, 1.42, 1.44, 1.46, 1.48, 1.5, 1.52, 1.54, 1.56, 1.58, 1.6, 1.62, 1.64, 1.66, 1.68, 1.7, 1.72, 1.76, 1.8, 1.8, 1.84, 1.84004],
      "fY" : [0, 0, 0, 0, 0, 0, 0, 0.301923032035739, 0.715085853329812, 0.964767136381085, 1.16165487953344, 1.32941643748629, 1.47800359721403, 1.61272525749687, 1.73681127972339, 1.8524005011924, 1.96099625940476, 2.16136097146637, 2.34402347619015, 2.51284870523612, 2.6704637746879, 2.81875120565535, 2.95911493459499, 3.09263529793198, 3.34239063664127, 3.57308924409717, 3.78822250298202, 3.99031650463589, 4.18126971448675, 4.36255232786233, 4.53533085589711, 4.70054961457834, 4.85898605537115, 5.15800916084487, 5.43651037159166, 5.69754170945398, 5.9434452182124, 6.17606615981515, 6.39689019611791, 6.60713529630411, 6.80781541095952, 6.99978585182491, 7.18377642604301, 7.36041614184129, 7.53025197053463, 7.69376332710126, 7.85137340818087, 8.15035361574495, 8.42975426785503, 8.69166035726629, 8.93779857654007, 9.16962021816084, 9.38836081756731, 9.59508407218842, 9.79071484194019, 9.97606438971432, 10.1518499928822, 10.3187103971254, 10.4772181494631, 10.6278895547231, 10.7711927985834, 10.9075546395367, 11.0373659719579, 11.160986490102, 11.2787486298768, 11.4979108923055, 11.6970834048494, 11.87823285875, 12.0431199515759, 12.1933452654495, 12.3303868241, 12.4556320246585, 12.5704059787731, 12.6759979011086, 12.7736869731749, 12.8647690451357, 13.0325566044378, 13.191274678966, 13.3555585631757, 13.4456247088371, 13.5449835648486, 13.65746493896, 13.7878203559995, 13.8615127451357, 13.9420371152306, 14.030405964949, 14.127772062038, 14.2354523524794, 14.3549563366292, 14.4880197812665, 14.6366447868697, 14.8031473873265, 14.9902140091847, 15.0924158093756, 15.2009682294321, 15.316342898963, 15.4390492898706, 15.5696378998485, 15.708703656159, 15.8568895352573, 16.0148903857707, 16.1834569313583, 16.363399915222, 16.5555943284322, 16.7609836384529, 16.9805839006307, 17.2154875919325, 17.4668669504223, 17.735976532933, 18.0241546137162, 18.3328229346865, 18.6634841790451, 18.8375525685306, 19.0177163703554, 19.2041830255605, 19.3971631947788, 19.5968701426708, 19.8035190027117, 20.0173259074061, 20.2385069677007, 20.467277084036, 20.7038485701754, 20.9484295696994, 21.201222243904, 21.4624207088692, 21.7322086987291, 22.0107569317814, 22.2982201561341, 22.5947338522273, 22.9004105709516, 23.2153358883833, 23.5395639615748, 23.8731126745939, 24.2159583703465, 24.5680301718773, 24.9292039071008, 25.2992956634833, 25.6780550143214, 26.0651579760771, 26.4601997768408, 26.8626875393564, 27.2720330079708, 28.1084251075807, 28.9625052230858, 30.6865531998622, 31.5328880352559, 31.946008326895, 32.3498129877054, 32.7422346242729, 33.1211444873061, 33.4843746391651, 33.829743169321, 34.1550821100472, 34.3095741843051, 34.4582675580162, 34.6009088298591, 34.7372513643175, 34.8670563125706, 34.9900936250634, 35.1061430481536, 35.2149950970917, 35.3164519975393, 35.4103285878724, 35.4964531746617, 35.5746683339625, 35.6448316513911, 35.7068163944054, 35.7605121107417, 35.8058251475801, 35.842679086715, 35.8710150917782, 35.8907921643898, 35.9019873069927, 35.9045955910327, 35.898630130075, 35.8841219583813, 35.86111981639, 35.8296898454418, 35.7899151949466, 35.7418955459966, 35.6857465561718, 35.6215992309522, 35.5495992277387, 35.4699060989851, 35.3826924813421, 35.2881432380279, 35.1864545618467, 35.0778330463868, 34.9624947329532, 34.8406641407101, 34.7125732873564, 34.4385704749297, 34.1424552637288, 33.8262547721784, 33.4920251051092, 33.1418242006619, 32.7776871588091, 32.401604384015, 32.0155027417835, 31.6212298073687, 31.2205411789042, 30.4064236805409, 28.7665008876114, 27.959027459222, 27.1691826383516, 26.7824899929497, 26.4019705537208, 26.0280398225962, 25.6610412939655, 25.3012526925625, 24.9488920297063, 24.604123417195, 24.2670625944007, 23.937782138028, 23.6163163357017, 23.3026657142106, 22.9968012210603, 22.6986680641835, 22.4081892194399, 22.1252686191057, 21.8497940370997, 21.5816396883931, 21.3206685610528, 21.066734499813, 20.8196840600782, 20.5793581509243, 20.3455934850768, 20.1182238530697, 19.89708123789, 19.6819967854305, 19.4728016450505, 19.071408154482, 18.6915750187247, 18.3320129694821, 17.9914801437384, 17.6687893011328, 17.3628121796264, 17.0724816721486, 16.7967923692017, 16.5347998986382, 16.2856194009164, 16.0484234029919, 15.8224392937137, 15.6069465555829, 15.4012738697404, 15.2047961811937, 15.0169317879571, 14.8371394996665, 14.6649158972669, 14.4997927146807, 14.3413343552601, 14.1891355497424, 13.9020341129197, 13.6357727979967, 13.3879950156219, 13.1566520887226, 12.9399594526872, 12.7363592568136, 12.5444884995076, 12.3631519044409, 12.1912988345521, 12.0280036321831, 11.8724488599052, 11.7239109945184, 11.5817481952321, 11.445389826243, 11.1881071660898, 10.9486102980881, 10.7241256362554, 10.5124081537285, 10.3116276643571, 10.1202821920492, 9.93713141737979, 9.76114513054373, 9.42736289502316, 9.11356617495152, 8.81590819556605, 8.5315883995953, 8.25853917564442, 7.99521520769477, 7.74044897247277, 7.4933498115789, 7.25323228320039, 7.01956454740835, 6.79193068768581, 6.35352058312673, 5.93609667479393, 5.53841156779208, 5.15960707111641, 4.79905317801319, 4.45624972446463, 4.1307656475367, 3.82220137351051, 3.53016573046292, 3.25426213102851, 2.99408074259971, 2.74919455263056, 2.51915797230153, 2.30350708582958, 2.10176095086761, 1.91342355019158, 1.73798612395038, 1.57492969840976, 1.42372768595386, 1.2838484714377, 1.15475792785261, 1.03592182364953, 0.926808097608437, 0.826888986632233, 0.735642998496838, 0.652556726243744, 0.577126504140074, 0.508859907361509, 0.447277099064091, 0.342313492510598, 0.258690794838012, 0.258690794838012, 0.258690794838012, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_NiYCGz_Norm[mkpi]10",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 321,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 319,
          "fXmin" : 0.431952,
          "fXmax" : 1.968048,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 39.4950551501359,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 39.4950551501359,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 35.9045955910327,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__mkpi",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0,
      "fNpoints" : 30,
      "fX" : [0.62, 0.66, 0.7, 0.74, 0.78, 0.82, 0.86, 0.9, 0.94, 0.98, 1.02, 1.06, 1.1, 1.14, 1.18, 1.22, 1.26, 1.3, 1.34, 1.38, 1.42, 1.46, 1.5, 1.54, 1.58, 1.62, 1.66, 1.7, 1.74, 1.78],
      "fY" : [-0.253522723913193, 6.0497670173645, 11.1333503723145, 14.5828313827515, 16.5226097106934, 16.3981018066406, 15.0205364227295, 36.919548034668, 12.8795852661133, 10.6801471710205, 10.9355993270874, 12.4627695083618, 3.47072505950928, 5.23626041412354, 7.33673906326294, 3.86927223205566, 6.17712354660034, 2.61581969261169, 1.32336568832397, 3.55504250526428, 2.37354612350464, 2.92630410194397, -0.232735261321068, 2.9785304069519, 2.87885689735413, 0.714679300785065, 1.07939803600311, -0.173786774277687, -0.173603013157845, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_10003003",
        "fTitle" : "Histogram of ds_1000_plot__mkpi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.48,
          "fXmax" : 1.92,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -5.43118542465021,
          "fXmax" : 48.6036371692355,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 48.6036371692355,
        "fMinimum" : -5.43118542465021,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02],
      "fEXhigh" : [0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02],
      "fEYlow" : [0.184631052849233, 3.32490552986355, 4.07778563123822, 4.71033041754556, 4.89008697742163, 5.33364020603421, 4.85986375777566, 7.18118725174376, 4.55014791901345, 4.10655064438415, 4.09550142657246, 4.46663593591773, 2.59181074140273, 3.35046187056307, 2.99883640893681, 2.94478582519104, 3.14919663435322, 2.34103014573335, 2.04852152034023, 2.6698810609501, 2.41308004810483, 2.02265099622699, 0.695548280505329, 2.07341751185883, 2.189322355451, 1.16017329728432, 1.26319752967293, 0.173786768901044, 0.173603011547706, 0],
      "fEYhigh" : [0.184631052849233, 3.32490552986355, 4.07778563123822, 4.71033041754556, 4.89008697742163, 5.33364020603421, 4.85986375777566, 7.18118725174376, 4.55014791901345, 4.10655064438415, 4.09550142657246, 4.46663593591773, 2.59181074140273, 3.35046187056307, 2.99883640893681, 2.94478582519104, 3.14919663435322, 2.34103014573335, 2.04852152034023, 2.6698810609501, 2.41308004810483, 2.02265099622699, 0.695548280505329, 2.07341751185883, 2.189322355451, 1.16017329728432, 1.26319752967293, 0.173786768901044, 0.173603011547706, 0],
      "_yAxisLabel" : "Events \/ ( 0.04 )",
      "_ymin" : -0.928283541826397,
      "_ymax" : 44.1007352864117,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.04,
      "_nSigma" : 1,
      "_entries" : 209.28686131537,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 759,
  "fWindowTopY" : 164,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig6b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.969879518095001,
  "fY1" : -5.95121945834351,
  "fX2" : 1.05421686761751,
  "fY2" : 26.9756097291718,
  "fXtoAbsPixelk" : -11499.9999332362,
  "fXtoPixelk" : -11499.9999332362,
  "fXtoPixel" : 11857.1428395808,
  "fYtoAbsPixelk" : 655.407458361082,
  "fYtoPixelk" : 655.407458361082,
  "fYtoPixel" : -24.2962963559009,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 0.969879518095001,
  "fPixeltoXk" : 0.969879518095001,
  "fPixeltoX" : 8.43373495225057e-5,
  "fAbsPixeltoYk" : 26.9756097291718,
  "fPixeltoYk" : -5.95121945834351,
  "fPixeltoY" : -0.0411585364843941,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.98,
  "fUymin" : -2,
  "fUxmax" : 1.05,
  "fUymax" : 25,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.98,
      "fY1" : -2,
      "fX2" : 1.05,
      "fY2" : 25,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h2kmc",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -507,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 0.98,
        "fXmax" : 1.05,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 50006,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 25,
      "fMinimum" : -2,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "pspol_sRrNSU_Norm[m25cPVM]",
      "fTitle" : "Projection of Phase space modulated by polynomial B2k",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 241,
      "fX" : [0.936987, 0.937, 0.95, 0.963, 0.976, 0.9825, 0.98575, 0.9865625, 0.98696875, 0.987171875, 0.987375, 0.987578125, 0.98778125, 0.987984375, 0.9881875, 0.988390625, 0.98859375, 0.988796875, 0.989, 0.989203125, 0.98940625, 0.989609375, 0.9898125, 0.990015625, 0.99021875, 0.990421875, 0.990625, 0.990828125, 0.99103125, 0.991234375, 0.9914375, 0.991640625, 0.99184375, 0.99225, 0.99265625, 0.9930625, 0.99346875, 0.993875, 0.99428125, 0.9946875, 0.99509375, 0.9955, 0.99590625, 0.9963125, 0.99671875, 0.997125, 0.99753125, 0.9979375, 0.99834375, 0.99875, 0.99915625, 0.9995625, 1.000375, 1.0011875, 1.002, 1.0028125, 1.003625, 1.0044375, 1.00525, 1.0060625, 1.006875, 1.0076875, 1.0085, 1.0093125, 1.010125, 1.0109375, 1.01175, 1.0125625, 1.013375, 1.0141875, 1.015, 1.0158125, 1.016625, 1.0174375, 1.01825, 1.0190625, 1.019875, 1.0215, 1.023125, 1.02475, 1.026375, 1.028, 1.029625, 1.03125, 1.032875, 1.0345, 1.036125, 1.03775, 1.039375, 1.041, 1.042625, 1.04425, 1.045875, 1.0475, 1.049125, 1.05075, 1.052375, 1.054, 1.055625, 1.05725, 1.058875, 1.0605, 1.062125, 1.06375, 1.065375, 1.067, 1.068625, 1.07025, 1.0735, 1.07675, 1.08, 1.08325, 1.0865, 1.08975, 1.093, 1.09625, 1.0995, 1.10275, 1.106, 1.10925, 1.1125, 1.11575, 1.119, 1.12225, 1.1255, 1.12875, 1.132, 1.13525, 1.1385, 1.145, 1.1515, 1.158, 1.1645, 1.171, 1.1775, 1.184, 1.197, 1.21, 1.223, 1.236, 1.249, 1.262, 1.2685, 1.275, 1.2815, 1.288, 1.2945, 1.301, 1.3075, 1.314, 1.3205, 1.327, 1.3335, 1.34, 1.3465, 1.353, 1.3595, 1.366, 1.3725, 1.379, 1.3855, 1.392, 1.3985, 1.405, 1.4115, 1.418, 1.4245, 1.431, 1.4375, 1.444, 1.4505, 1.457, 1.4635, 1.47, 1.4765, 1.483, 1.4895, 1.496, 1.5025, 1.509, 1.5155, 1.522, 1.535, 1.548, 1.561, 1.574, 1.587, 1.6, 1.613, 1.626, 1.639, 1.652, 1.665, 1.678, 1.691, 1.704, 1.717, 1.73, 1.743, 1.756, 1.769, 1.782, 1.795, 1.808, 1.821, 1.834, 1.847, 1.86, 1.873, 1.886, 1.899, 1.912, 1.925, 1.938, 1.951, 1.964, 1.977, 1.99, 2.003, 2.016, 2.029, 2.042, 2.055, 2.068, 2.081, 2.094, 2.107, 2.12, 2.133, 2.146, 2.159, 2.172, 2.185, 2.198, 2.211, 2.224, 2.237, 2.25, 2.25, 2.263, 2.263013],
      "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.0712202744965571, 0.232424299138264, 0.320567690545081, 0.388973924244586, 0.446802954227699, 0.497755720889163, 0.543769216186659, 0.586008617822246, 0.625239783665941, 0.661998209980227, 0.696675847319342, 0.729569881144074, 0.760912057943766, 0.790887276590886, 0.819645890418576, 0.847312140705972, 0.873990112487746, 0.899768048507892, 0.924721542989559, 0.948915951597407, 0.972408240712943, 0.995248427737171, 1.01748071786951, 1.06027464034632, 1.10105784361988, 1.14004818182122, 1.17742574905859, 1.21334150200763, 1.24792350079206, 1.28128152659647, 1.31351056443539, 1.3446934747045, 1.37490307336756, 1.40420377346996, 1.43265289613073, 1.46030172898, 1.48719638915018, 1.51337853325732, 1.53888594632465, 1.56375303399604, 1.58801123679888, 1.61168938105776, 1.65740947966582, 1.7011020068755, 1.74292908566317, 1.7830313212378, 1.82153166639654, 1.85853843305428, 1.89414767021053, 1.92844506438524, 1.96150747502608, 1.99340418730814, 2.02419794358746, 2.05394579964653, 2.08269984090026, 2.11050778566813, 2.13741349661718, 2.1634574169643, 2.18867694459032, 2.21310675457978, 2.2367790786542, 2.25972394836798, 2.28196940767575, 2.3035416994798, 2.32446542996633, 2.34476371389602, 2.3644583034933, 2.40211727184426, 2.43759316571094, 2.47102120663496, 2.50252327666812, 2.53220977396552, 2.56018114361287, 2.58652915101619, 2.61133794923058, 2.6346849798699, 2.65664173849753, 2.67727442881345, 2.69664452493862, 2.71480925724342, 2.73182203417545, 2.74773281020242, 2.76258840813956, 2.77643280266448, 2.7893073706487, 2.80125111298975, 2.81230085186146, 2.82249140667529, 2.83185575153361, 2.84042515653374, 2.84822931493178, 2.85529645788472, 2.8616534582458, 2.86732592468413, 2.87233828722748, 2.87671387518134, 2.88047498825375, 2.88364296160998, 2.8882803599503, 2.89077960801857, 2.89128215978923, 2.88991870875759, 2.88681032181502, 2.88206941650453, 2.87580060792642, 2.86810144645617, 2.85906306344837, 2.84877073895958, 2.8373044030312, 2.82473908008174, 2.81114528435497, 2.79658937307265, 2.78113386288296, 2.76483771432896, 2.74775658834757, 2.72994307821826, 2.71144691988839, 2.69231518319112, 2.6725924461258, 2.63154076562527, 2.58860439168736, 2.5440648802571, 2.49817633264405, 2.45116839019141, 2.40324881234923, 2.35460571028193, 2.25581457519085, 2.15597514699841, 2.05605575836979, 1.95684896836092, 1.85900043401388, 1.76303234550657, 1.71588769939508, 1.6693626730002, 1.62349584622168, 1.57832113469538, 1.53386815505707, 1.49016256101163, 1.44722635301505, 1.40507816404501, 1.36373352365039, 1.32320510222335, 1.28350293722389, 1.24463464290079, 1.20660560489058, 1.16941916093422, 1.13307676882665, 1.09757816260456, 1.06292149788118, 1.02910348715109, 0.996119525812315, 0.963963809585283, 0.932629443948274, 0.902108546155027, 0.872392340352258, 0.843471246271569, 0.815334961931475, 0.78797254075031, 0.761372463439228, 0.735522705015976, 0.71041079725427, 0.686023886860145, 0.662348789645297, 0.639372040948016, 0.617079942534561, 0.595458606197655, 0.574493994253884, 0.554171957128261, 0.534478268201673, 0.515398656085465, 0.496918834476863, 0.479024529739155, 0.444935590285514, 0.413018819269698, 0.383162829799064, 0.355258421075346, 0.329199037586395, 0.304881143922433, 0.282204524984581, 0.261072520306789, 0.24139220029371, 0.223074491367509, 0.206034256300504, 0.190190335374913, 0.17546555344477, 0.161786697469156, 0.149084468632459, 0.137293412759798, 0.126351832368467, 0.116201683364375, 0.106788459091922, 0.0980610641730134, 0.0899716803228215, 0.0824756261039305, 0.075531212374225, 0.0690995949953499, 0.0631446261960147, 0.0576327058262791, 0.0525326335939001, 0.0478154632406408, 0.0434543594940764, 0.0394244585179651, 0.0357027324808247, 0.0322678587672535, 0.0291000942690729, 0.0261811551129854, 0.0234941021075721, 0.021023232124656, 0.0187539755678735, 0.0166728000243678, 0.0147671201434609, 0.0130252137387004, 0.0114361440664827, 0.00998968819529888, 0.00867627134427505, 0.00748690703787424, 0.00641314289519587, 0.00544701184706242, 0.00458098855186252, 0.00380795076176373, 0.00312114537428181, 0.00251415889016231, 0.00198089198697599, 0.00151553790863991, 0.00111256436414992, 7.66698624048482e-4, 4.72915500470119e-4, 2.26427895918454e-4, 2.26427895918454e-4, 2.26427895918454e-4, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_pspol_sRrNSU_Norm[m25cPVM]1",
        "fTitle" : "Projection of Phase space modulated by polynomial B2k",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 243,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 241,
          "fXmin" : 0.8043844,
          "fXmax" : 2.3956156,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 3.18041037576815,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 3.18041037576815,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Phase space modulated by polynomial B2k",
      "_ymin" : 0,
      "_ymax" : 38.1025196709622,
      "_normValue" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h_1001",
      "fTitle" : "",
      "fLineColor" : 2,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 2,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNcells" : 262,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 260,
        "fXmin" : 0.95,
        "fXmax" : 2.25,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 43.3801513233297,
      "fTsumw" : 200.000000655651,
      "fTsumw2" : 922.080699168713,
      "fTsumwx" : 260.266780480221,
      "fTsumwx2" : 349.661910997004,
      "fMaximum" : -1111,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 10.1604674304641, 25.814666904117, 0.209018515841019, 16.596044164067, 0.374900486333389, 38.8034961848311, 20.8621953406628, 1.67227156810871, 0, 11.8358067790522, 8.98721818649296, 0, 0.227473551257024, 0.2523432148642, 11.9481999883945, 0.378418320909246, 11.6813537097844, 0, 0.792932496814134, 0.469823484481288, 28.4228960731587, 12.7718793613936, 14.8042947099168, 10.5905845390501, 0, 9.07187364534821, 0.993385076113648, 0.497093554396718, 13.0760620990462, 0.445397481669677, 25.5507145429636, 1.54025901105191, 11.8911561444337, 0.777867309928184, 4.77558882283908, 17.6493457666732, 0.166352129142219, 0.660839371595684, 13.2988193905584, 21.0957694894494, 0.401665662677325, 12.8907031494572, 0, 3.09989156507062, 13.3397175339846, 23.191946075249, 0.703194966506021, 0.794182314207447, 13.2507658590511, 13.4658614504021, 0, 9.6501128581962, 14.0383263829863, 0.754490783955267, 25.0366867476494, 0.469263134652908, 0.190651180948159, 0.304132154917081, 1.36480818682655, 0.344537404355795, 0.530705923653942, 0, 0.797542765636225, 10.4532269230186, 0.179923920911022, 20.564887200864, 12.7252539793614, 0.249758908094941, 0.286233857568654, 0.213021113804208, 34.6754948331749, 0.23648793086331, 18.1290067091902, 0.232360812172838, 0.822284718259719, 0.615131130844182, 24.6712508459432, 12.3464663195841, 13.5932734174353, 0, 3.24002059324684, 0, 13.0744383251245, 4.32953717063946, 9.60496036404701, 34.1634309281586, 0.0141040961840907, 13.1407496876841, 0.187582840306822, 12.4267351095219, 0.209570281312554, 0, 0.248837445367, 0, 0.203012813033683, 12.5442162944505, 0, 0.197205124797673, 11.8917905982347, 0.497198228829697, 0.0114919876040702, 0.247799653646694, 2.85210551440207, 0.161016912566946, 13.7153950378788, 0.21301874249436, 12.6813070208015, 0, 0.496497811924467, 0, 7.76639294221902, 0.6934344643754, 0.701503736222244, 12.0860648694576, 0.247347859186115, 0.171045175048058, 0.0749945076265267, 5.36754597182092, 11.8242509619926, 0, 0, 7.53849230619204, 0, 0.418313504102862, 0.248817742768351, 0, 0, 0.243237052904489, 9.49022272528311, 0, 14.1000863064025, 0.0569312064114532, 0, 0.294809615938904, 0, 0, 1.05708270623584, 0, 0, 0, 0, 0, 0.239978742422344, 0.245157078849176, 0.277326147530447, 0.185154994391422, 0.312859466844521, 10.4076470807791, 0.035575351177513, 0, 0, 10.9142421808854, 0, 0.305502964807241, 0, 0, 8.80820740303663, 0, 0, 0, 0, 0, 0.454372889009891, 0, 0, 0, 0, 7.45258212697211, 0, 2.88736283760226, 0, 1.8583633501449, 0, 17.0091588351256, 4.5048772162483, 0, 0, 0, 0, 0.243201095270981, 0, 0, 0, 0.247704015161191, 0, 0, 0, 2.89494008413408, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.0554873871321994, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.248344118064589, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 3.187549, 6.757024, -0.4571854, 4.700945, -0.8579067, 7.489898, 5.330719, 0.08772531, 0, 2.683925, 2.743945, 0, -0.6057503, -0.6849033, 1.849935, -0.8691872, 3.4178, 0, 0.2795438, -1.153236, 9.166868, 3.573776, 3.333407, 2.787923, 0, 2.515568, -0.2945284, -0.9970891, 3.154739, -0.9429892, 5.12624, 1.176678, 3.12753, 0.8819679, 1.664844, 5.263907, -0.1745372, -1.405109, 2.670419, 6.454728, -0.8903953, 3.590363, 0, 1.760651, 2.37993, 6.424723, -1.450999, -1.777905, 2.5504, 2.303371, 0, 2.568211, 4.896143, -1.049067, 7.076192, -1.308287, -0.4366362, -0.7487893, -0.2079863, 0.4536639, -1.256759, 0, -1.783096, 2.719801, -0.4241744, 5.593658, 2.479921, -0.4997589, -0.7389094, -0.4615421, 9.180691, -0.4863003, 4.959123, -0.4820382, -1.544818, -1.158789, 6.761883, 3.513754, 4.428089, 0, 1.230521, 0, 2.550748, 0.9402826, 2.610665, 9.636801, -0.1187607, 2.917965, -0.4331083, 2.582869, -0.4577885, 0, -0.4988361, 0, -0.4505695, 3.541781, 0, -0.4440778, 1.972969, -1.193934, 0.1072007, -0.4977948, 1.688818, -0.4012691, 1.766478, -0.4615395, 3.023273, 0, -0.996489, 0, 2.786825, -1.441034, -1.450035, 3.476502, -0.4973408, -0.4135761, -0.2738512, 2.316797, 3.438641, 0, 0, 2.745631, 0, -0.914664, -0.4988164, 0, 0, -0.4931906, 2.682585, 0, 5.058001, -0.2386026, 0, -0.2828817, 0, 0, 1.028145, 0, 0, 0, 0, 0, -0.4898762, -0.4951334, -0.7174901, -0.4302964, -0.7906172, 3.226089, -0.1886143, 0, 0, 2.509013, 0, -0.7671531, 0, 0, 2.734591, 0, 0, 0, 0, 0, -1.16732, 0, 0, 0, 0, 2.729942, 0, 1.699224, 0, 1.363218, 0, 5.120415, 2.12247, 0, 0, 0, 0, -0.4931542, 0, 0, 0, -0.4976988, 0, 0, 0, 1.701452, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.2355576, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.4983414, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "TLine",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fX1" : 0.98,
      "fY1" : 0,
      "fX2" : 1.05,
      "fY2" : 0
    }],
    "opt" : ["", "", "lc ", "e1same", ""]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 8,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/README.txt <==
Figures with different formats 
   FigN.*    - individual plots 
   FigureN.* - complete figures 
